Renormalized tropical field theory

We introduce tropical scalar field theory as a model for renormalizable quantum field theory, and examine in detail the case of quartic self-interaction and internal $O(N)$ symmetry. This model arises in a formally zero-dimensional limit of critical long-range models, but nevertheless its Feynman integrals exhibit strong numerical correlations with the ordinary 4-dimensional theory. The tropical theory retains the full complexity of renormalization with nested and overlapping vertex subdivergences and infinitely many primitive graphs. We compute the perturbation series of the tropical renormalization group functions exactly to 400 loops and study their asymptotic growth. In the minimal subtraction scheme, we find only an arithmetic sequence of singularities on the negative real axis in the Borel plane. These singularities are confluent and imply that the large-order perturbative asymptotics contain logarithmic and fractional power corrections. The absence of any further singularities suggests these series are Borel summable. In contrast, in a kinematic subtraction scheme, the singularity structure on the negative axis changes, and we find additional singularities on the positive real axis.

==> plotdata/betaContribution/betaContributionMOM-8.txt <==
-22400000.0000000	0.0100000
-22200000.0000000	1.0000000
-22000000.0000000	0.0100000
-21800000.0000000	0.0100000
-21600000.0000000	0.0100000
-21400000.0000000	0.0100000
-21200000.0000000	0.0100000
-21000000.0000000	0.0100000
-20800000.0000000	1.0000000
-20600000.0000000	0.0100000
-20400000.0000000	0.0100000
-20200000.0000000	0.0100000
-20000000.0000000	0.0100000
-19800000.0000000	1.0000000
-19600000.0000000	0.0100000
-19400000.0000000	1.0000000
-19200000.0000000	0.0100000
-19000000.0000000	0.0100000
-18800000.0000000	1.0000000
-18600000.0000000	1.0000000
-18400000.0000000	0.0100000
-18200000.0000000	0.0100000
-18000000.0000000	0.0100000
-17800000.0000000	0.0100000
-17600000.0000000	2.0000000
-17400000.0000000	4.0000000
-17200000.0000000	0.0100000
-17000000.0000000	0.0100000
-16800000.0000000	3.0000000
-16600000.0000000	0.0100000
-16400000.0000000	4.0000000
-16200000.0000000	1.0000000
-16000000.0000000	3.0000000
-15800000.0000000	0.0100000
-15600000.0000000	1.0000000
-15400000.0000000	6.0000000
-15200000.0000000	7.0000000
-15000000.0000000	2.0000000
-14800000.0000000	3.0000000
-14600000.0000000	1.0000000
-14400000.0000000	1.0000000
-14200000.0000000	4.0000000
-14000000.0000000	11.0000000
-13800000.0000000	4.0000000
-13600000.0000000	4.0000000
-13400000.0000000	2.0000000
-13200000.0000000	3.0000000
-13000000.0000000	3.0000000
-12800000.0000000	5.0000000
-12600000.0000000	4.0000000
-12400000.0000000	1.0000000
-12200000.0000000	4.0000000
-12000000.0000000	5.0000000
-11800000.0000000	7.0000000
-11600000.0000000	10.0000000
-11400000.0000000	6.0000000
-11200000.0000000	8.0000000
-11000000.0000000	7.0000000
-10800000.0000000	8.0000000
-10600000.0000000	5.0000000
-10400000.0000000	7.0000000
-10200000.0000000	11.0000000
-10000000.0000000	9.0000000
-9800000.0000000	8.0000000
-9600000.0000000	5.0000000
-9400000.0000000	13.0000000
-9200000.0000000	15.0000000
-9000000.0000000	9.0000000
-8800000.0000000	4.0000000
-8600000.0000000	9.0000000
-8400000.0000000	17.0000000
-8200000.0000000	18.0000000
-8000000.0000000	20.0000000
-7800000.0000000	18.0000000
-7600000.0000000	16.0000000
-7400000.0000000	27.0000000
-7200000.0000000	26.0000000
-7000000.0000000	25.0000000
-6800000.0000000	32.0000000
-6600000.0000000	19.0000000
-6400000.0000000	26.0000000
-6200000.0000000	40.0000000
-6000000.0000000	36.0000000
-5800000.0000000	28.0000000
-5600000.0000000	33.0000000
-5400000.0000000	21.0000000
-5200000.0000000	38.0000000
-5000000.0000000	51.0000000
-4800000.0000000	29.0000000
-4600000.0000000	37.0000000
-4400000.0000000	35.0000000
-4200000.0000000	43.0000000
-4000000.0000000	47.0000000
-3800000.0000000	69.0000000
-3600000.0000000	43.0000000
-3400000.0000000	48.0000000
-3200000.0000000	48.0000000
-3000000.0000000	46.0000000
-2800000.0000000	43.0000000
-2600000.0000000	53.0000000
-2400000.0000000	60.0000000
-2200000.0000000	90.0000000
-2000000.0000000	74.0000000
-1800000.0000000	103.0000000
-1600000.0000000	102.0000000
-1400000.0000000	186.0000000
-1200000.0000000	260.0000000
-1000000.0000000	339.0000000
-800000.0000000	548.0000000
-600000.0000000	1072.0000000
-400000.0000000	3776.0000000
-200000.0000000	43468.0000000
0.0100000	72765.0000000
200000.0000000	2365.0000000
400000.0000000	905.0000000
600000.0000000	534.0000000
800000.0000000	318.0000000
1000000.0000000	334.0000000
1200000.0000000	177.0000000
1400000.0000000	167.0000000
1600000.0000000	193.0000000
1800000.0000000	129.0000000
2000000.0000000	103.0000000
2200000.0000000	67.0000000
2400000.0000000	66.0000000
2600000.0000000	69.0000000
2800000.0000000	54.0000000
3000000.0000000	62.0000000
3200000.0000000	57.0000000
3400000.0000000	32.0000000
3600000.0000000	34.0000000
3800000.0000000	28.0000000
4000000.0000000	42.0000000
4200000.0000000	28.0000000
4400000.0000000	16.0000000
4600000.0000000	32.0000000
4800000.0000000	23.0000000
5000000.0000000	7.0000000
5200000.0000000	9.0000000
5400000.0000000	10.0000000
5600000.0000000	13.0000000
5800000.0000000	8.0000000
6000000.0000000	9.0000000
6200000.0000000	6.0000000
6400000.0000000	13.0000000
6600000.0000000	6.0000000
6800000.0000000	5.0000000
7000000.0000000	2.0000000
7200000.0000000	5.0000000
7400000.0000000	4.0000000
7600000.0000000	3.0000000
7800000.0000000	4.0000000
8000000.0000000	7.0000000
8200000.0000000	9.0000000
8400000.0000000	2.0000000
8600000.0000000	2.0000000
8800000.0000000	1.0000000
9000000.0000000	4.0000000
9200000.0000000	11.0000000
9400000.0000000	4.0000000
9600000.0000000	4.0000000
9800000.0000000	3.0000000
10000000.0000000	4.0000000
10200000.0000000	5.0000000
10400000.0000000	1.0000000
10600000.0000000	7.0000000
10800000.0000000	1.0000000
11000000.0000000	2.0000000
11200000.0000000	6.0000000
11400000.0000000	4.0000000
11600000.0000000	3.0000000
11800000.0000000	8.0000000
12000000.0000000	8.0000000
12200000.0000000	0.0100000
12400000.0000000	2.0000000
12600000.0000000	0.0100000
12800000.0000000	6.0000000
13000000.0000000	7.0000000
13200000.0000000	2.0000000
13400000.0000000	2.0000000
13600000.0000000	9.0000000
13800000.0000000	0.0100000
14000000.0000000	1.0000000
14200000.0000000	4.0000000
14400000.0000000	1.0000000
14600000.0000000	4.0000000
14800000.0000000	1.0000000
15000000.0000000	0.0100000
15200000.0000000	5.0000000
15400000.0000000	8.0000000
15600000.0000000	2.0000000
15800000.0000000	0.0100000
16000000.0000000	1.0000000
16200000.0000000	2.0000000
16400000.0000000	10.0000000
16600000.0000000	2.0000000
16800000.0000000	1.0000000
17000000.0000000	2.0000000
17200000.0000000	13.0000000
17400000.0000000	6.0000000
17600000.0000000	7.0000000
17800000.0000000	1.0000000
18000000.0000000	14.0000000
18200000.0000000	4.0000000
18400000.0000000	13.0000000
18600000.0000000	2.0000000
18800000.0000000	6.0000000
19000000.0000000	0.0100000
19200000.0000000	2.0000000
19400000.0000000	7.0000000
19600000.0000000	3.0000000
19800000.0000000	5.0000000
20000000.0000000	11.0000000
20200000.0000000	2.0000000
20400000.0000000	4.0000000
20600000.0000000	2.0000000
20800000.0000000	1.0000000
21000000.0000000	5.0000000
21200000.0000000	5.0000000
21400000.0000000	2.0000000
21600000.0000000	4.0000000
21800000.0000000	3.0000000
22000000.0000000	16.0000000
22200000.0000000	4.0000000
22400000.0000000	2.0000000
22600000.0000000	2.0000000
22800000.0000000	3.0000000
23000000.0000000	4.0000000
23200000.0000000	0.0100000
23400000.0000000	3.0000000
23600000.0000000	4.0000000
23800000.0000000	0.0100000
24000000.0000000	1.0000000
24200000.0000000	6.0000000
24400000.0000000	1.0000000
24600000.0000000	0.0100000
24800000.0000000	0.0100000
25000000.0000000	2.0000000
25200000.0000000	5.0000000
25400000.0000000	2.0000000
25600000.0000000	0.0100000
25800000.0000000	0.0100000
26000000.0000000	5.0000000
26200000.0000000	0.0100000
26400000.0000000	4.0000000
26600000.0000000	0.0100000
26800000.0000000	0.0100000
27000000.0000000	1.0000000
27200000.0000000	0.0100000
27400000.0000000	9.0000000
27600000.0000000	0.0100000
27800000.0000000	0.0100000
28000000.0000000	0.0100000
28200000.0000000	0.0100000
28400000.0000000	0.0100000
28600000.0000000	0.0100000
28800000.0000000	0.0100000
29000000.0000000	0.0100000
29200000.0000000	0.0100000
29400000.0000000	4.0000000
29600000.0000000	0.0100000
29800000.0000000	0.0100000
30000000.0000000	0.0100000
30200000.0000000	0.0100000
30400000.0000000	0.0100000
30600000.0000000	0.0100000
30800000.0000000	9.0000000
31000000.0000000	2.0000000
31200000.0000000	0.0100000
31400000.0000000	0.0100000
31600000.0000000	0.0100000
31800000.0000000	0.0100000
32000000.0000000	0.0100000
32200000.0000000	0.0100000
32400000.0000000	0.0100000
32600000.0000000	0.0100000
32800000.0000000	13.0000000
33000000.0000000	0.0100000
33200000.0000000	0.0100000
33400000.0000000	1.0000000
33600000.0000000	0.0100000
33800000.0000000	0.0100000
34000000.0000000	0.0100000
34200000.0000000	1.0000000
34400000.0000000	0.0100000
34600000.0000000	4.0000000
34800000.0000000	0.0100000
35000000.0000000	0.0100000
35200000.0000000	0.0100000
35400000.0000000	0.0100000
35600000.0000000	0.0100000
35800000.0000000	0.0100000
36000000.0000000	0.0100000
36200000.0000000	2.0000000
36400000.0000000	0.0100000
36600000.0000000	15.0000000
36800000.0000000	10.0000000
37000000.0000000	0.0100000
37200000.0000000	0.0100000
37400000.0000000	0.0100000
37600000.0000000	0.0100000
37800000.0000000	0.0100000
38000000.0000000	0.0100000
38200000.0000000	0.0100000
38400000.0000000	0.0100000
38600000.0000000	0.0100000
38800000.0000000	6.0000000
39000000.0000000	0.0100000
39200000.0000000	0.0100000
39400000.0000000	0.0100000
39600000.0000000	0.0100000
39800000.0000000	0.0100000
40000000.0000000	0.0100000
40200000.0000000	9.0000000
40400000.0000000	0.0100000
40600000.0000000	0.0100000
40800000.0000000	0.0100000
41000000.0000000	0.0100000
41200000.0000000	0.0100000
41400000.0000000	0.0100000
41600000.0000000	0.0100000
41800000.0000000	0.0100000
42000000.0000000	0.0100000
42200000.0000000	6.0000000
42400000.0000000	0.0100000
42600000.0000000	0.0100000
42800000.0000000	0.0100000
43000000.0000000	0.0100000
43200000.0000000	0.0100000
43400000.0000000	0.0100000
43600000.0000000	0.0100000
43800000.0000000	0.0100000
44000000.0000000	1.0000000
44200000.0000000	0.0100000
44400000.0000000	10.0000000
44600000.0000000	0.0100000
44800000.0000000	0.0100000
45000000.0000000	0.0100000
45200000.0000000	0.0100000
45400000.0000000	0.0100000
45600000.0000000	0.0100000
45800000.0000000	0.0100000
46000000.0000000	0.0100000
46200000.0000000	0.0100000
46400000.0000000	0.0100000
46600000.0000000	0.0100000
46800000.0000000	0.0100000
47000000.0000000	0.0100000
47200000.0000000	0.0100000
47400000.0000000	0.0100000
47600000.0000000	0.0100000
47800000.0000000	0.0100000
48000000.0000000	0.0100000
48200000.0000000	0.0100000
48400000.0000000	0.0100000
48600000.0000000	0.0100000
48800000.0000000	0.0100000
49000000.0000000	2.0000000
49200000.0000000	0.0100000
49400000.0000000	0.0100000
49600000.0000000	0.0100000
49800000.0000000	0.0100000
50000000.0000000	0.0100000
50200000.0000000	0.0100000
50400000.0000000	0.0100000
50600000.0000000	4.0000000
50800000.0000000	4.0000000
51000000.0000000	0.0100000

==> plotdata/betaContribution/betaContributionMS-8.txt <==
-2200000.0000000	0.0100000
-2000000.0000000	1.0000000
-1800000.0000000	3.0000000
-1600000.0000000	8.0000000
-1400000.0000000	16.0000000
-1200000.0000000	31.0000000
-1000000.0000000	53.0000000
-800000.0000000	89.0000000
-600000.0000000	225.0000000
-400000.0000000	526.0000000
-200000.0000000	7512.0000000
0.0100000	118086.0000000
200000.0000000	761.0000000
400000.0000000	468.0000000
600000.0000000	380.0000000
800000.0000000	287.0000000
1000000.0000000	200.0000000
1200000.0000000	142.0000000
1400000.0000000	137.0000000
1600000.0000000	110.0000000
1800000.0000000	103.0000000
2000000.0000000	74.0000000
2200000.0000000	60.0000000
2400000.0000000	82.0000000
2600000.0000000	70.0000000
2800000.0000000	44.0000000
3000000.0000000	56.0000000
3200000.0000000	50.0000000
3400000.0000000	47.0000000
3600000.0000000	40.0000000
3800000.0000000	42.0000000
4000000.0000000	29.0000000
4200000.0000000	22.0000000
4400000.0000000	22.0000000
4600000.0000000	25.0000000
4800000.0000000	25.0000000
5000000.0000000	19.0000000
5200000.0000000	11.0000000
5400000.0000000	20.0000000
5600000.0000000	21.0000000
5800000.0000000	25.0000000
6000000.0000000	23.0000000
6200000.0000000	26.0000000
6400000.0000000	25.0000000
6600000.0000000	17.0000000
6800000.0000000	22.0000000
7000000.0000000	16.0000000
7200000.0000000	10.0000000
7400000.0000000	17.0000000
7600000.0000000	14.0000000
7800000.0000000	11.0000000
8000000.0000000	17.0000000
8200000.0000000	17.0000000
8400000.0000000	13.0000000
8600000.0000000	12.0000000
8800000.0000000	4.0000000
9000000.0000000	9.0000000
9200000.0000000	11.0000000
9400000.0000000	17.0000000
9600000.0000000	4.0000000
9800000.0000000	4.0000000
10000000.0000000	10.0000000
10200000.0000000	4.0000000
10400000.0000000	6.0000000
10600000.0000000	5.0000000
10800000.0000000	7.0000000
11000000.0000000	7.0000000
11200000.0000000	4.0000000
11400000.0000000	4.0000000
11600000.0000000	5.0000000
11800000.0000000	5.0000000
12000000.0000000	12.0000000
12200000.0000000	1.0000000
12400000.0000000	9.0000000
12600000.0000000	1.0000000
12800000.0000000	8.0000000
13000000.0000000	3.0000000
13200000.0000000	4.0000000
13400000.0000000	0.0100000
13600000.0000000	9.0000000
13800000.0000000	2.0000000
14000000.0000000	2.0000000
14200000.0000000	0.0100000
14400000.0000000	2.0000000
14600000.0000000	4.0000000
14800000.0000000	2.0000000
15000000.0000000	3.0000000
15200000.0000000	0.0100000
15400000.0000000	10.0000000
15600000.0000000	1.0000000
15800000.0000000	0.0100000
16000000.0000000	0.0100000
16200000.0000000	0.0100000
16400000.0000000	8.0000000
16600000.0000000	0.0100000
16800000.0000000	0.0100000
17000000.0000000	0.0100000
17200000.0000000	2.0000000
17400000.0000000	0.0100000
17600000.0000000	0.0100000
17800000.0000000	0.0100000
18000000.0000000	11.0000000
18200000.0000000	0.0100000
18400000.0000000	0.0100000
18600000.0000000	0.0100000
18800000.0000000	0.0100000
19000000.0000000	0.0100000
19200000.0000000	0.0100000
19400000.0000000	3.0000000
19600000.0000000	0.0100000
19800000.0000000	1.0000000
20000000.0000000	7.0000000
20200000.0000000	0.0100000
20400000.0000000	0.0100000
20600000.0000000	0.0100000
20800000.0000000	0.0100000
21000000.0000000	3.0000000
21200000.0000000	0.0100000
21400000.0000000	0.0100000
21600000.0000000	0.0100000
21800000.0000000	0.0100000
22000000.0000000	12.0000000
22200000.0000000	0.0100000
22400000.0000000	0.0100000
22600000.0000000	2.0000000
22800000.0000000	0.0100000
23000000.0000000	0.0100000
23200000.0000000	0.0100000
23400000.0000000	0.0100000
23600000.0000000	0.0100000
23800000.0000000	0.0100000
24000000.0000000	0.0100000
24200000.0000000	4.0000000
24400000.0000000	1.0000000
24600000.0000000	0.0100000
24800000.0000000	0.0100000
25000000.0000000	0.0100000
25200000.0000000	2.0000000
25400000.0000000	2.0000000
25600000.0000000	0.0100000
25800000.0000000	0.0100000
26000000.0000000	4.0000000
26200000.0000000	0.0100000
26400000.0000000	4.0000000
26600000.0000000	0.0100000
26800000.0000000	0.0100000
27000000.0000000	0.0100000
27200000.0000000	0.0100000
27400000.0000000	7.0000000
27600000.0000000	0.0100000
27800000.0000000	0.0100000
28000000.0000000	0.0100000
28200000.0000000	0.0100000
28400000.0000000	0.0100000
28600000.0000000	0.0100000
28800000.0000000	0.0100000
29000000.0000000	0.0100000
29200000.0000000	0.0100000
29400000.0000000	4.0000000
29600000.0000000	0.0100000
29800000.0000000	0.0100000
30000000.0000000	0.0100000
30200000.0000000	0.0100000
30400000.0000000	0.0100000
30600000.0000000	0.0100000
30800000.0000000	9.0000000
31000000.0000000	2.0000000
31200000.0000000	0.0100000
31400000.0000000	0.0100000
31600000.0000000	0.0100000
31800000.0000000	0.0100000
32000000.0000000	0.0100000
32200000.0000000	0.0100000
32400000.0000000	0.0100000
32600000.0000000	0.0100000
32800000.0000000	13.0000000
33000000.0000000	0.0100000
33200000.0000000	0.0100000
33400000.0000000	0.0100000
33600000.0000000	0.0100000
33800000.0000000	0.0100000
34000000.0000000	0.0100000
34200000.0000000	1.0000000
34400000.0000000	0.0100000
34600000.0000000	4.0000000
34800000.0000000	0.0100000
35000000.0000000	0.0100000
35200000.0000000	0.0100000
35400000.0000000	0.0100000
35600000.0000000	0.0100000
35800000.0000000	0.0100000
36000000.0000000	0.0100000
36200000.0000000	2.0000000
36400000.0000000	0.0100000
36600000.0000000	15.0000000
36800000.0000000	10.0000000
37000000.0000000	0.0100000
37200000.0000000	0.0100000
37400000.0000000	0.0100000
37600000.0000000	0.0100000
37800000.0000000	0.0100000
38000000.0000000	0.0100000
38200000.0000000	0.0100000
38400000.0000000	0.0100000
38600000.0000000	0.0100000
38800000.0000000	6.0000000
39000000.0000000	0.0100000
39200000.0000000	0.0100000
39400000.0000000	0.0100000
39600000.0000000	0.0100000
39800000.0000000	0.0100000
40000000.0000000	0.0100000
40200000.0000000	9.0000000
40400000.0000000	0.0100000
40600000.0000000	0.0100000
40800000.0000000	0.0100000
41000000.0000000	0.0100000
41200000.0000000	0.0100000
41400000.0000000	0.0100000
41600000.0000000	0.0100000
41800000.0000000	0.0100000
42000000.0000000	0.0100000
42200000.0000000	6.0000000
42400000.0000000	0.0100000
42600000.0000000	0.0100000
42800000.0000000	0.0100000
43000000.0000000	0.0100000
43200000.0000000	0.0100000
43400000.0000000	0.0100000
43600000.0000000	0.0100000
43800000.0000000	0.0100000
44000000.0000000	1.0000000
44200000.0000000	0.0100000
44400000.0000000	10.0000000
44600000.0000000	0.0100000
44800000.0000000	0.0100000
45000000.0000000	0.0100000
45200000.0000000	0.0100000
45400000.0000000	0.0100000
45600000.0000000	0.0100000
45800000.0000000	0.0100000
46000000.0000000	0.0100000
46200000.0000000	0.0100000
46400000.0000000	0.0100000
46600000.0000000	0.0100000
46800000.0000000	0.0100000
47000000.0000000	0.0100000
47200000.0000000	0.0100000
47400000.0000000	0.0100000
47600000.0000000	0.0100000
47800000.0000000	0.0100000
48000000.0000000	0.0100000
48200000.0000000	0.0100000
48400000.0000000	0.0100000
48600000.0000000	0.0100000
48800000.0000000	0.0100000
49000000.0000000	2.0000000
49200000.0000000	0.0100000
49400000.0000000	0.0100000
49600000.0000000	0.0100000
49800000.0000000	0.0100000
50000000.0000000	0.0100000
50200000.0000000	0.0100000
50400000.0000000	0.0100000
50600000.0000000	4.0000000
50800000.0000000	4.0000000
51000000.0000000	0.0100000

==> plotdata/betaMSPrimitiveRatio.txt <==
0.125	0.4542219461	0.0022064426
0.1111111111	0.4689529726	0.003974233415
0.1	0.4781759372	0.004646201175
0.09090909091	0.4850607614	0.001852745036
0.08333333333	0.4878883055	0.003284101288
0.07692307692	0.4918762841	0.01434942483
0.07142857143	0.4950549754	0.01652343472
0.06666666667	0.4917048893	0.0104819845
0.0625	0.4969178349	0.02773782983
0.05882352941	0.4797500159	0.01078867283
0.05263157895	0.4610577359	0.01816283779
0.05	0.4862841363	0.01600590176
0.04761904762	0.4835170278	0.02437916759
0.04545454545	0.4830733192	0.03144480275
0.04	0.4928852603	0.02952095679
0.03703703704	0.4873243403	0.04260973864
0.03333333333	0.4950064879	0.07107655171
0.02857142857	0.4526087015	0.05065194257
0.025	0.4665337289	0.06271788807
0.02	0.4665817558	0.04947682597
0.01818181818	0.4487409778	0.03436335729
0.01666666667	0.4795499892	0.07559680904
0.01538461538	0.4401073667	0.04208572393
0.01333333333	0.4389008108	0.05105556302
0.01176470588	0.4655359119	0.136365369

==> plotdata/betaMSPrimitiveRatioBorinsky.txt <==
0.3333333333	0.32183524904214555	6.7049808429118775e-6
0.25	0.30490449538024167	7.906894100923953e-6
0.2	0.3710387455547631	9.803416980988723e-6
0.1666666667	0.40681707799490663	0.00001130617030030021
0.1428571429	0.43449270109919036	0.00001237812714519173
0.125	0.45443908591033844	0.00001323764712513283
0.1111111111	0.46871115795567464	0.00001427292917305973
0.1	0.47878386990194727	0.000015040367335705155
0.09090909091	0.48558343038646634	0.000015308519873170534
0.08333333333	0.49005728849402996	0.00001595589682150206
0.07692307692	0.49278079905653865	0.000016235787305201084
0.07142857143	0.4942810905562417	0.000016759456787065272
0.06666666667	0.49491668163646235	3.160880231806799e-6
0.0625	0.49498396966629765	0.00001684664436565696
0.05882352941	0.49474593901827424	0.000016700538131935676
0.05555555556	0.49435067906038277	0.0000168998605336859
0.05263157895	0.4938979102774159	0.00001662140111592876
0.05	0.49340188206492736	3.1629262293063854e-6
0.04	0.49234005308064943	5.974849822730802e-6
0.03333333333	0.49307527873025386	5.307731069157534e-6
0.025	0.4958801250240581	0.0000157835841924859
0.02	0.49842175678933204	0.00001556428546659447

==> plotdata/betaMSr1L.txt <==
1.	-3.
0.5	-4.833333333333333
0.3333333333333333	-5.390804597701149
0.25	-5.437380063965885
0.2	-5.298856186323743
0.16666666666666666	-5.100800216741928
0.14285714285714285	-4.892808316577692
0.125	-4.694577652887487
0.1111111111111111	-4.513416601655385
0.1	-4.351325278820574
0.09090909090909091	-4.208013612384157
0.08333333333333333	-4.082237553206325
0.07692307692307693	-3.9724031131104414
0.07142857142857142	-3.8768398576611154
0.06666666666666667	-3.7939221747175433
0.0625	-3.7221204818655913
0.058823529411764705	-3.6600210285643473
0.05555555555555555	-3.606332382533015
0.05263157894736842	-3.559886637930553
0.05	-3.5196384300523946
0.047619047619047616	-3.4846625197309686
0.045454545454545456	-3.4541498133231396
0.043478260869565216	-3.427401550224249
0.041666666666666664	-3.403821611350435
0.04	-3.3829072154064064
0.038461538461538464	-3.3642385190133526
0.037037037037037035	-3.3474677542577633
0.03571428571428571	-3.332308521117512
0.034482758620689655	-3.3185257392447474
0.03333333333333333	-3.305926603153988
0.03225806451612903	-3.294352720658268
0.03125	-3.283673475391895
0.030303030303030304	-3.2737805536527653
0.029411764705882353	-3.264583514541143
0.02857142857142857	-3.2560062541663592
0.027777777777777776	-3.2479842104078984
0.02702702702702703	-3.2404621653786365
0.02631578947368421	-3.233392521061107
0.02564102564102564	-3.2267339444310936
0.025	-3.2204502985701358
0.024390243902439025	-3.2145097941414362
0.023809523809523808	-3.2088843105353577
0.023255813953488372	-3.2035488479740954
0.022727272727272728	-3.198481081211927
0.022222222222222223	-3.1936609926125734
0.021739130434782608	-3.1890705677736046
0.02127659574468085	-3.184693540898067
0.020833333333333332	-3.180515180116538
0.02040816326530612	-3.1765221052004886
0.02	-3.172702131780456
0.0196078431372549	-3.1690441374399154
0.019230769230769232	-3.165537946008252
0.018867924528301886	-3.1621742271042326
0.018518518518518517	-3.158944408543326
0.01818181818181818	-3.1558405996603294
0.017857142857142856	-3.1528555239438156
0.017543859649122806	-3.149982459653286
0.017241379310344827	-3.147215187310111
0.01694915254237288	-3.14454794313153
0.016666666666666666	-3.141975377622331
0.01639344262295082	-3.139492518658214
0.016129032258064516	-3.1370947384935315
0.015873015873015872	-3.1347777242081825
0.015625	-3.132537451177037
0.015384615384615385	-3.130370159202909
0.015151515151515152	-3.1282723310027323
0.014925373134328358	-3.126240672777806
0.014705882352941176	-3.1242720966340207
0.014492753623188406	-3.1223637046479067
0.014285714285714285	-3.120512774399965
0.014084507042253521	-3.1187167458187663
0.013888888888888888	-3.116973209198264
0.0136986301369863	-3.1152798942671778
0.013513513513513514	-3.1136346602035108
0.013333333333333334	-3.112035486499583
0.013157894736842105	-3.1104804645937483
0.012987012987012988	-3.1089677901943165
0.01282051282051282	-3.1074957562294174
0.012658227848101266	-3.1060627463637482
0.0125	-3.1046672290294604
0.012345679012345678	-3.103307751924004
0.012195121951219513	-3.101982936932678
0.012048192771084338	-3.1006914754379435
0.011904761904761904	-3.099432123981426
0.011764705882352941	-3.098203700247925
0.011627906976744186	-3.097005079343771
0.011494252873563218	-3.0958351903445833
0.011363636363636364	-3.0946930130898584
0.011235955056179775	-3.093577575203971
0.011111111111111112	-3.092487949325094
0.01098901098901099	-3.091423250525241
0.010869565217391304	-3.0903826339061817
0.010752688172043012	-3.0893652923573645
0.010638297872340425	-3.088370454463207
0.010526315789473684	-3.087397382548246
0.010416666666666666	-3.086445370849642
0.010309278350515464	-3.085513743807427
0.01020408163265306	-3.0846018544637333
0.010101010101010102	-3.0837090829629505
0.01	-3.0828348351454578
0.009900990099009901	-3.081978541228168
0.00980392156862745	-3.0811396545656873
0.009708737864077669	-3.0803176504863887
0.009615384615384616	-3.0795120251981523
0.009523809523809525	-3.0787222947589528
0.009433962264150943	-3.0779479941078445
0.009345794392523364	-3.0771886761522387
0.009259259259259259	-3.0764439109076913
0.009174311926605505	-3.0757132846867057
0.00909090909090909	-3.0749963993333127
0.009009009009009009	-3.0742928715004414
0.008928571428571428	-3.0736023319673116
0.008849557522123894	-3.072924424994277
0.008771929824561403	-3.072258807712748
0.008695652173913044	-3.071605149547977
0.008620689655172414	-3.070963131672664
0.008547008547008548	-3.0703324464894743
0.00847457627118644	-3.0697127971406943
0.008403361344537815	-3.069103897043383
0.008333333333333333	-3.0685054694484766
0.008264462809917356	-3.0679172470224274
0.00819672131147541	-3.0673389714500305
0.008130081300813009	-3.0667703930572063
0.008064516129032258	-3.066211270452571
0.008	-3.0656613701867146
0.007936507936507936	-3.0651204664281724
0.007874015748031496	-3.0645883406551415
0.0078125	-3.064064781362056
0.007751937984496124	-3.0635495837801954
0.007692307692307693	-3.0630425496115423
0.007633587786259542	-3.062543486775166
0.007575757575757576	-3.0620522091654485
0.007518796992481203	-3.06156853642151
0.007462686567164179	-3.0610922937072367
0.007407407407407408	-3.0606233115013404
0.007352941176470588	-3.0601614253969265
0.0072992700729927005	-3.0597064759100667
0.007246376811594203	-3.059258308296908
0.007194244604316547	-3.0588167723788793
0.007142857142857143	-3.0583817223755787
0.0070921985815602835	-3.0579530167449502
0.007042253521126761	-3.05753051803038
0.006993006993006993	-3.057114092714368
0.006944444444444444	-3.0567036110784485
0.006896551724137931	-3.0562989470690405
0.00684931506849315	-3.0558999781689513
0.006802721088435374	-3.055506585274246
0.006756756756756757	-3.055118652576227
0.006711409395973154	-3.0547360674482813
0.006666666666666667	-3.0543587203373534
0.006622516556291391	-3.0539865046598367
0.006578947368421052	-3.0536193167016648
0.006535947712418301	-3.0532570555224106
0.006493506493506494	-3.052899622863208
0.0064516129032258064	-3.0525469230583178
0.00641025641025641	-3.052198862950166
0.006369426751592357	-3.0518553518077107
0.006329113924050633	-3.0515163012479656
0.006289308176100629	-3.0511816251605586
0.00625	-3.0508512396351763
0.006211180124223602	-3.050525062891771
0.006172839506172839	-3.0502030152134085
0.006134969325153374	-3.049885018881642
0.006097560975609756	-3.049570998114296
0.006060606060606061	-3.0492608790055633
0.006024096385542169	-3.0489545894683108
0.005988023952095809	-3.0486520591785022
0.005952380952380952	-3.048353219521645
0.005917159763313609	-3.0480580035411786
0.0058823529411764705	-3.0477663458887196
0.005847953216374269	-3.0474781827760893
0.005813953488372093	-3.0471934519290484
0.005780346820809248	-3.0469120925426667
0.005747126436781609	-3.046634045238262
0.005714285714285714	-3.0463592520218485
0.005681818181818182	-3.046087656244023
0.005649717514124294	-3.045819202561242
0.0056179775280898875	-3.0455538368984274
0.00558659217877095	-3.0452915064128514
0.005555555555555556	-3.045032159459245
0.0055248618784530384	-3.0447757455560867
0.005494505494505495	-3.044522215353027
0.00546448087431694	-3.0442715205993935
0.005434782608695652	-3.0440236141137484
0.005405405405405406	-3.0437784497544498
0.005376344086021506	-3.0435359823911785
0.0053475935828877	-3.043296167877399
0.005319148936170213	-3.0430589630237095
0.005291005291005291	-3.0428243255720586
0.005263157894736842	-3.04259221417079
0.005235602094240838	-3.042362588350481
0.005208333333333333	-3.0421354085005565
0.0051813471502590676	-3.0419106358466355
0.005154639175257732	-3.0416882324285965
0.005128205128205128	-3.0414681610793264
0.00510204081632653	-3.041250385404133
0.005076142131979695	-3.0410348697607934
0.005050505050505051	-3.040821579240219
0.005025125628140704	-3.0406104796477154
0.005	-3.0404015374848075
0.004975124378109453	-3.040194719931626
0.0049504950495049506	-3.039989994829816
0.0049261083743842365	-3.039787330665968
0.004901960784313725	-3.039586696555537
0.004878048780487805	-3.0393880622272462
0.0048543689320388345	-3.0391913980079486
0.004830917874396135	-3.0389966748079362
0.004807692307692308	-3.038803864106679
0.004784688995215311	-3.0386129379389817
0.004761904761904762	-3.0384238688815417
0.004739336492890996	-3.038236630039894
0.0047169811320754715	-3.0380511950357336
0.004694835680751174	-3.037867537994601
0.004672897196261682	-3.0376856335339157
0.004651162790697674	-3.0375054567513518
0.004629629629629629	-3.0373269832135406
0.004608294930875576	-3.03715018894509
0.0045871559633027525	-3.0369750504179116
0.0045662100456621	-3.0368015445408467
0.004545454545454545	-3.0366296486495736
0.004524886877828055	-3.0364593404968
0.0045045045045045045	-3.0362905982427204
0.004484304932735426	-3.0361234004457365
0.004464285714285714	-3.035957726053428
0.0044444444444444444	-3.0357935543937695
0.004424778761061947	-3.0356308651665826
0.004405286343612335	-3.0354696384352198
0.0043859649122807015	-3.035309854618466
0.004366812227074236	-3.0351514944826627
0.004347826086956522	-3.0349945391340314
0.004329004329004329	-3.034838970011209
0.004310344827586207	-3.03468476887797
0.004291845493562232	-3.0345319178161474
0.004273504273504274	-3.0343803992187306
0.00425531914893617	-3.0342301957831475
0.00423728813559322	-3.0340812905047154
0.004219409282700422	-3.0339336666702645
0.004201680672268907	-3.033787307851921
0.0041841004184100415	-3.0336421979010493
0.004166666666666667	-3.0334983209423503
0.004149377593360996	-3.033355661368105
0.004132231404958678	-3.033214203832565
0.00411522633744856	-3.033073933246485
0.004098360655737705	-3.0329348347717864
0.004081632653061225	-3.032796893816359
0.0040650406504065045	-3.0326600960289896
0.004048582995951417	-3.0325244272944136
0.004032258064516129	-3.0323898737284893
0.004016064257028112	-3.032256421673492
0.004	-3.032124057693519
0.00398406374501992	-3.0319927685700083
0.003968253968253968	-3.031862541297365
0.003952569169960474	-3.0317333630786933
0.003937007874015748	-3.031605221321629
0.00392156862745098	-3.0314781036342744
0.00390625	-3.031351997821225
0.0038910505836575876	-3.0312268918796974
0.003875968992248062	-3.0311027739957392
0.003861003861003861	-3.0309796325405376
0.0038461538461538464	-3.0308574560668067
0.0038314176245210726	-3.0307362333052623
0.003816793893129771	-3.03061595316118
0.0038022813688212928	-3.0304966047110273
0.003787878787878788	-3.0303781771991813
0.0037735849056603774	-3.0302606600347137
0.0037593984962406013	-3.030144042788256
0.003745318352059925	-3.0300283151889293
0.0037313432835820895	-3.0299134671213506
0.0037174721189591076	-3.029799488622702
0.003703703703703704	-3.029686369879868
0.0036900369003690036	-3.0295741012266357
0.003676470588235294	-3.029462673140959
0.003663003663003663	-3.029352076242283
0.0036496350364963502	-3.0292423012889267
0.0036363636363636364	-3.0291333391755257
0.0036231884057971015	-3.0290251809305295
0.0036101083032490976	-3.028917817713754
0.0035971223021582736	-3.028811240813988
0.0035842293906810036	-3.028705441646652
0.0035714285714285713	-3.028600411751507
0.0035587188612099642	-3.0284961427904125
0.0035460992907801418	-3.028392626545134
0.0035335689045936395	-3.0282898549151986
0.0035211267605633804	-3.028187819915792
0.0035087719298245615	-3.028086513675705
0.0034965034965034965	-3.027985928435322
0.003484320557491289	-3.0278860565446513
0.003472222222222222	-3.0277868904613974
0.0034602076124567475	-3.0276884227490743
0.0034482758620689655	-3.0275906460751587
0.003436426116838488	-3.0274935532092804
0.003424657534246575	-3.0273971370214494
0.0034129692832764505	-3.0273013904803245
0.003401360544217687	-3.027206306651512
0.003389830508474576	-3.0271118786959024
0.0033783783783783786	-3.027018099868042
0.003367003367003367	-3.026924963514534
0.003355704697986577	-3.026832463072478
0.0033444816053511705	-3.026740592067934
0.0033333333333333335	-3.0266493441144253
0.0033222591362126247	-3.0265587129114637
0.0033112582781456954	-3.026468692243112
0.0033003300330033004	-3.026379275976569
0.003289473684210526	-3.0262904580607866
0.003278688524590164	-3.026202232525113
0.0032679738562091504	-3.026114593477962
0.003257328990228013	-3.026027535105511
0.003246753246753247	-3.025941051670423
0.003236245954692557	-3.025855137510593
0.0032258064516129032	-3.0257697870379205
0.003215434083601286	-3.0256849947371056
0.003205128205128205	-3.0256007551644686
0.003194888178913738	-3.0255170629467902
0.0031847133757961785	-3.025433912780179
0.0031746031746031746	-3.0253512994289555
0.0031645569620253164	-3.0252692177245613
0.0031545741324921135	-3.0251876625644867
0.0031446540880503146	-3.0251066289112214
0.003134796238244514	-3.0250261117912225
0.003125	-3.024946106293902
0.003115264797507788	-3.024866607570639
0.003105590062111801	-3.0247876108338
0.0030959752321981426	-3.024709111355789
0.0030864197530864196	-3.0246311044681082
0.003076923076923077	-3.0245535855604366
0.003067484662576687	-3.02447655007973
0.0030581039755351682	-3.024399993529334
0.003048780487804878	-3.0243239114681137
0.00303951367781155	-3.0242482995096007
0.0030303030303030303	-3.024173153321155
0.0030211480362537764	-3.0240984686231442
0.0030120481927710845	-3.0240242411881324
0.003003003003003003	-3.0239504668400916
0.0029940119760479044	-3.023877141453621
0.0029850746268656717	-3.023804260953182
0.002976190476190476	-3.02373182131235
0.002967359050445104	-3.023659818553076
0.0029585798816568047	-3.0235882487449626
0.0029498525073746312	-3.023517108004554
0.0029411764705882353	-3.0234463924946384
0.002932551319648094	-3.0233760984235607
0.0029239766081871343	-3.0233062220445497
0.0029154518950437317	-3.023236759655057
0.0029069767441860465	-3.0231677075961056
0.002898550724637681	-3.0230990622516534
0.002890173410404624	-3.0230308200479645
0.002881844380403458	-3.0229629774529925
0.0028735632183908046	-3.0228955309757755
0.0028653295128939827	-3.0228284771658416
0.002857142857142857	-3.0227618126126226
0.002849002849002849	-3.0226955339448804
0.002840909090909091	-3.022629637830141
0.0028328611898017	-3.022564120974141
0.002824858757062147	-3.022498980120281
0.0028169014084507044	-3.022434212049089
0.0028089887640449437	-3.0223698135776944
0.0028011204481792717	-3.022305781559308
0.002793296089385475	-3.0222421128827146
0.002785515320334262	-3.022178804471771
0.002777777777777778	-3.0221158532849133
0.002770083102493075	-3.0220532563146736
0.0027624309392265192	-3.0219910105872034
0.0027548209366391185	-3.0219291131618062
0.0027472527472527475	-3.0218675611304766
0.0027397260273972603	-3.021806351617447
0.00273224043715847	-3.021745481778744
0.0027247956403269754	-3.02168494880175
0.002717391304347826	-3.0216247499047726
0.0027100271002710027	-3.02156488233662
0.002702702702702703	-3.021505343376186
0.0026954177897574125	-3.02144613033204
0.002688172043010753	-3.0213872405420226
0.002680965147453083	-3.021328671372851
0.00267379679144385	-3.0212704202197274
0.0026666666666666666	-3.021212484505955
0.0026595744680851063	-3.0211548616825628
0.002652519893899204	-3.02109754922793
0.0026455026455026454	-3.021040544647424
0.002638522427440633	-3.0209838454730393
0.002631578947368421	-3.020927449263043
0.0026246719160104987	-3.020871353601627
0.002617801047120419	-3.0208155560985657
0.0026109660574412533	-3.020760054388876
0.0026041666666666665	-3.0207048461324897
0.0025974025974025974	-3.0206499290139215
0.0025906735751295338	-3.0205953007419515
0.002583979328165375	-3.0205409590493058
0.002577319587628866	-3.0204869016923452
0.002570694087403599	-3.02043312645076
0.002564102564102564	-3.020379631127265
0.0025575447570332483	-3.020326413547305
0.002551020408163265	-3.020273471558759
0.002544529262086514	-3.0202208030316555
0.0025380710659898475	-3.0201684058578837
0.002531645569620253	-3.020116277950918
0.0025252525252525255	-3.020064417245542
0.0025188916876574307	-3.0200128216975757
0.002512562814070352	-3.0199614892836095
0.002506265664160401	-3.019910418000742

==> plotdata/countertermComparison/countertermComparisonMS-6-1.txt <==
18828.	107.71102484102315
21912.	132.24353311065994
26220.	168.3374099947818
0.	0.
24024.	149.5735399377443
13968.	71.50608179656092

==> plotdata/countertermComparison/countertermComparisonMS-6-2.txt <==
0.	0.
1808.3999999999999	-35.97332531088222
6416.400000000001	8.898736670441075
8720.400000000001	31.334767661102727
8883.599999999999	34.96367818893098
-1716.	-15.952447745097357
-1716.	-20.28727014039826
3237.6000000000004	-19.355174099271814
6856.799999999999	15.26173627591291
8882.400000000001	36.84863564853169
5264.4	-2.3192788248897482
9872.400000000001	42.552783156433556
12176.400000000001	64.9888141470952
12339.599999999999	68.61772467492345
7761.599999999999	23.91596386970908
11380.8	58.53287424489379
13406.400000000001	80.11977361751258
6060.	8.746730774629938
2332.8	-28.009401693068
9787.2	45.50286324232787
-700.8	-5.656087021809975
2960.3999999999996	-24.755309815551396
7568.400000000001	20.116752165771906
10035.599999999999	46.18169368426181

==> plotdata/countertermComparison/countertermComparisonMS-6-3.txt <==
0.	0.
-662.4000000000001	-12.461214785885634
-182.39999999999998	-13.97747393348448
-9.600000000000001	-7.280529329333481
-393.59999999999997	-8.993356869644911
3696.	19.884067335436114
1161.6	2.302451652781388
1728.	3.3438515079225395
1296.	3.0808415837708214
3884.	32.21196126178493
2531.2	6.96972576928586
126.	-0.0390625
963.5999999999999	2.446174604642459
195.60000000000002	-3.5948779412301066
188.39999999999998	-5.675488235221465
387.59999999999997	-8.498941099042671
1837.1999999999998	-7.685969147606926
2030.3999999999999	0.7017781860213896
4525.200000000001	26.99261001480029
6369.599999999999	42.38579193570291
540.8000000000001	-8.324721696521763
473.6	-10.05919093369712
1404.8	13.075412051818237
3708.8	22.293013298749074
131.2	-6.445151063461294
2425.6	4.291491233267361
-182.39999999999998	-4.647983765439541
336.	-5.12336183873032
412.79999999999995	-14.915674877696667
1795.1999999999998	-1.4131778210384829
-18.	-0.43696595157979706
-380.4	-14.893114976561149
-234.	-11.39771564673658
2192.3999999999996	7.05102190894318
1416.	-11.990461255263641
1798.8000000000002	-12.401611682102436
7368.	50.50069999186222
4486.799999999999	22.276967480304783
931.1999999999999	-5.002198788004764
-144.	-18.873630452967653
393.59999999999997	-11.584793288840293
54.	-0.1875
-380.4	-14.53999364491524
-272.4	-12.438596721044648
1952.3999999999999	6.460958455879622
3681.6000000000004	17.672133158920296
2030.3999999999999	10.666698571645988
2436.4	4.330641712915723
3972.4000000000005	7.154069082328084
6660.4	41.8326482447353
173.6	-6.3236352934824955
143.2	-17.721118005042307
2652.8	-5.042066500158226
5340.8	29.636512662248997
80.4	-16.682441549778908
-426.	-14.692966216319043
2760.	15.313748711564575
2182.8	5.2131738376248276
3336.	8.44775163387599
48.	-0.5088475591232319
1468.8000000000002	1.2272743811848525
4540.799999999999	25.74460589632103
2112.	4.350436384942141
681.5999999999999	4.8780747953179775
126.	0.561965951579797
566.4000000000001	3.240652596993571
105.60000000000001	-13.134254942808301
412.79999999999995	-13.856310882758923
854.4000000000001	4.083871587669754
700.8	-13.013091892082745
-41.6	-14.095257988214886
91.19999999999999	-11.750848007849973

==> plotdata/countertermComparison/countertermComparisonMS-6-4.txt <==
0.	0.
-336.8	-29.357597820113952
1434.4	-15.738853910205489
2002.4	-17.286551379642557
6994.4	39.181008153745125
1568.7999999999997	11.871830294301686
4007.2	20.75736126576762
3210.4000000000005	4.089405111665482
451.6	-15.521018320673312
-748.4	-31.049597192354923
2054.7999999999997	-5.431496881601575
-441.2	-33.66527664829542
2699.6	-4.447374066856925
1682.	-16.699418222756233
6674.	39.76814131063145
5195.599999999999	23.786405699836912
124.	-15.448406457495917
263.2	-21.59330838427315
2463.2000000000003	-2.0956296745522396
4959.2	26.138150092141597
2368.4	11.569269948511891
4535.599999999999	19.234435132101535
7031.6	47.46821489879539
218.8	-29.113306080560044
5145.2	16.453209236840237
-151.2	7.108565511431019
-1360.8000000000002	-11.321062909920814
-1360.8000000000002	-19.09802107349609
4373.599999999999	18.121172901246364
-984.8	-35.71019826762007
2290.4	6.490003827977532
-151.2	-0.6683926521442567
-151.2	4.516246123572594
-84.	5.239423698553859
911.2	-15.240707936767032
5178.400000000001	26.61181573983528
186.4	-29.855743793552413
3250.4	-3.169661496295638
8242.4	53.29789803709204
-1478.4	-14.65724852713825
-1344.	-13.40013832455784
-1360.8000000000002	-16.50570168563766
3125.5999999999995	4.0042830178994455
2420.	3.40249613946183
3723.2	2.5975273930433294
8715.2	59.06508692643101
-286.4	-35.62293268289138
5350.4	12.068345653681334
-1428.	-17.22887926061893
1972.	6.432772861691813
3920.8	6.214168130837914
2742.8	6.255792918174889
2589.2000000000003	2.4738826922837287

==> plotdata/countertermComparison/countertermComparisonMS-6-5.txt <==
0.	0.
44.8	5.238020833333334
-856.8000000000001	-4.93058699794832
-96.60000000000001	1.91171875
95.4	5.908203937355023
-137.79999999999998	0.7205729166666667
19.799999999999997	0.8229544329569762
-100.80000000000001	0.7325220223491222
70.39999999999999	4.313971124572251
-1319.2	-12.231538693393029
-4.800000000000001	0.7119026310358351
-158.39999999999998	-1.8780343733622122
9.	0.7065866120983746
-196.79999999999998	-0.8804687500000001
33.599999999999994	3.320507717152406
-1014.4	-9.80943994525401
-65.6	-0.29774819051791757
-120.	-0.6353772462971036
-43.2	-0.22639468670233953
27.2	1.0029433087643813
3.4	-1.11640625
-18.6	-0.5835937499999999
54.2	3.5150012008620957
-56.400000000000006	-2.5054687500000004
-32.	-3.3924607915544125
14.399999999999999	0.3740845189140555
30.4	0.4984375
14.399999999999999	1.5673566271777901
-23.4	0.6194021942208139
-101.6	-1.712471817986088
12.8	-1.156312104424752
-434.40000000000003	-2.570233463739035
-21.2	-2.4730111371839243
18.6	-0.9100136389348203
-51.2	2.0377213364962277
-40.	0.00708354525730878
162.4	4.691702340917679
-237.60000000000002	-0.9393258933996292
-1278.8	-12.787459928601399
247.6	4.332899700122734
322.4	7.813826634536774
207.2	4.616638484652755
-468.	-3.0618181945770653
233.59999999999997	6.039864779975935
180.	2.481267501313172
208.	6.622124293619094
-1650.4	-17.15751453011202
-1695.2000000000003	-17.879638823731117
-357.6	-2.172849674120977
81.6	1.4630142257898986
19.200000000000003	3.5609784591407383
-135.	-1.8989432392761647
57.	5.703712657557642
164.39999999999998	6.5367187499999995
-1081.6000000000001	-11.99919288491643
-50.	-1.1111979166666668
163.2	5.882078047298585
-28.799999999999997	-2.2409256064218175
38.400000000000006	3.92421875
54.8	5.75703125
44.	3.6893229166666663
-348.	-2.396625034756238
-1080.8	-10.351223922992455
-1272.8	-16.751822916666665

==> plotdata/countertermComparison/countertermComparisonMS-6-6.txt <==
-6.	-6.6705367270288125
-37.4	-10.878036463458072
1224.2	-13.773174921662658
5910.	42.
1.6	3.5403084179493147
0.	0.
165.60000000000002	3.99476987697919
78.	8.900574616484452
564.8000000000001	0.2196475373524417
76.	-5.795542224544457
2045.6	9.109857717365736
718.4	4.921757990798797
326.8	-0.4404905916462076
55.199999999999996	-3.782089770497836
-161.2	-9.176161288539042
84.8	-5.53093636910681
1344.8	2.345685010562225
17.599999999999998	-5.70189293212429
1093.6000000000001	4.82446332003367
1268.8	7.386222703174038
132.8	1.6
42.800000000000004	-8.15155653798919
160.8	-5.933358236067744
436.6	1.9296068132489559
297.2	4.800000000000001
112.4	1.9359869987084586
148.6	2.6
-339.	-15.133333333333333
1762.	10.786997149609547
2186.	9.569622170145863
3375.8	16.78763982439045
1385.8	-0.15260795257712334
122.	2.380064912410207
-191.6	-3.029966128066774
19.200000000000003	3.6159595311857915
160.8	0.13614484991139497
524.8	2.2123718843423497
151.2	-0.7998980630141774
113.6	-0.6848925921587465
656.8	0.14888820190092103
760.8	-5.923554078596323
464.	-5.48464302490718
-187.2	-2.139450005653001
273.6	-0.249471154372081
276.8	1.929025370464832
-255.2	-9.078069036270383
-346.4	-8.6821439700509
444.80000000000007	1.3345435659049207
162.4	2.324448956298901
0.	0.005230123020810318
76.19999999999999	-4.161501657462005
462.	-1.7164020438374838
1927.8000000000002	8.639262856464379
-31.6	-8.519947538957
102.4	2.705713536888535
-25.6	-2.01826990091636
164.79999999999998	7.205088809981459
46.4	7.5877942800983345
60.8	-5.078093740443738
188.	1.483395994558444
-150.8	-5.188511890453141
2210.2	10.33742565108023
1578.	4.762906548930732
204.8	4.930970112509818
6.4	-0.7943401492326234
0.8	3.910193143204307
29.6	0.9483928500978982
0.	0.42951697659238264
316.79999999999995	-0.006413261786673273
18.	0.9210222611166932
-297.6	-16.386902115648994
350.59999999999997	3.452803746207349
187.	-1.603606873177242
11.399999999999999	1.0085795953076009
10.6	1.9333333333333336
31.4	-3.9611857903281216
106.80000000000001	-6.455831907353745
274.79999999999995	-2.215815152688215
800.4000000000001	2.898353068488262
23.4	-2.3146698552058216
25.4	-0.4995522144857629
-216.	-4.083241034168667
7.6	-4.845266369080242
233.39999999999998	1.08818596158442
-244.6	-11.265987748956547
115.19999999999999	-0.49237461866669263
131.2	0.33072652777969436
16.799999999999997	-2.6195747502667937
-14.399999999999999	0.18230590046722656
-371.2	-9.3430596008335
14.399999999999999	-0.039966830552846486
1.6	0.8524993155184742
-148.8	-5.437387478592905
57.599999999999994	4.229733287622795
187.2	3.3496639548782916
149.79999999999998	3.6642620486952477
-28.	-4.628519983177027
69.6	-0.4297777753119495
94.39999999999999	1.8450837687868318
125.2	-0.10155815352745567
49.199999999999996	2.2004183000515765
165.20000000000002	4.808562723606097
-201.60000000000002	-5.274619844319137
60.8	-1.3333333333333333
10.4	-0.2749246085459326
0.8	2.0493830347136193
12.8	1.964939772756217
197.59999999999997	-3.7693409745017927
0.	2.0265004067019623
82.39999999999999	-0.812637306348658
284.8	-2.0231457801964856
330.40000000000003	-2.1951991175439023
-31.6	-14.381671992628181
616.6	5.45803386922816
716.4000000000001	4.549489743071695
228.	4.22830094139334
-16.	-1.9136581712432235
13.6	0.0746757509532631
-28.799999999999997	-0.2727391935851183
-454.4	-9.305552800121362
67.19999999999999	3.1366713954251706
462.4	3.1569110673477723
481.6	-5.600485087115743
-213.60000000000002	-2.804346646763167
1.6	-0.06666666666666667
436.4	1.9267536758789112
120.4	-4.697248306875507
-128.79999999999998	-8.966468773191899
250.79999999999998	-0.434531815446594
672.4	-6.20917228705976
-321.6	-14.599999999999998
14.	1.4666666666666666
823.1999999999999	1.935909115153157
1169.6	3.6508313969247337
1544.7999999999997	6.448366922524238
-201.60000000000002	-2.6464326011445305
817.6000000000001	2.879548422215315
1619.2	9.604910192149
459.2	3.306719536867536
330.8	0.13531657937899733
-120.4	-9.466666666666667
431.	-6.710597643428561
155.79999999999998	4.086764718262054
790.3999999999999	-0.4658692738071371
869.6	2.7716511293383004
3563.2	22.1142761068507
1324.8000000000002	-2.3787981160457035
1209.6	4.1490632682603295
237.60000000000002	-0.1590526966953456
3220.	20.203835649883295
1372.1999999999998	6.724003563608632
1574.	9.994197664435543
88.	3.12001656959259
164.79999999999998	3.76098909166954
227.2	3.3650640254500574
-472.79999999999995	-11.789741401858638
-13.6	-0.27262532422241653
318.40000000000003	0.13048227714076005
380.4	0.2285556453635551
-84.8	-4.885171455371435
215.2	-5.700576304040909
194.39999999999998	-0.1840199919725122
14.399999999999999	0.20139944979627517
-7.199999999999999	0.5411346335542959
0.	-1.0686281180192048

==> plotdata/polesBorelBeta100.txt <==
-9.70044366328	0
-4.22359322357	0
-0.571365694842	-1.07565717586
-0.571365694842	1.07565717586
-0.637230462363	-0.934517621128
-0.637230462363	0.934517621128
-0.680087076412	-0.818361730796
-0.680087076412	0.818361730796
-0.709269691496	-0.715373276823
-0.709269691496	0.715373276823
-0.72842535021	-0.621063285922
-0.72842535021	0.621063285922
-0.739406022458	-0.533132784675
-0.739406022458	0.533132784675
-0.743236929124	-0.45021156982
-0.743236929124	0.45021156982
-0.740454433932	-0.371420537252
-0.740454433932	0.371420537252
-0.731294198867	-0.296266198322
-0.731294198867	0.296266198322
-0.716183132295	-0.224721461762
-0.716183132295	0.224721461762
-0.696323435203	-0.158086673826
-0.696323435203	0.158086673826
-0.618703361241	-0.0797342934009
-0.618703361241	0.0797342934009
-0.582321814159	-0.0481296142369
-0.582321814159	0.0481296142369
-0.537234630726	0
-0.485315897075	0
-0.45161167912	0
-0.425952982026	0
-0.405519631414	0
-0.388937223563	0
-0.364350948921	0
-0.355412562392	0
-0.348278621442	0
-0.342719230279	0
-0.338560569632	0
-0.33566844441	0
-0.333913448121	0
-0.333248863488	-0.000124647705495
-0.333248863488	0.000124647705495
0.185419097701	0

==> plotdata/polesBorelBeta120.txt <==
-4.93815717384151022332281982834231405086844963117752951354965980571471048794856139585959387308985507	0
0.040221285371978444109378035258715820894829626565703505062061638962146521588147407818888548040640388	-4.58137211010191271970001160935344918295105300002576204599408717538091595545629732783757480150474802
0.040221285371978444109378035258715820894829626565703505062061638962146521588147407818888548040640388	4.58137211010191271970001160935344918295105300002576204599408717538091595545629732783757480150474802
-0.620587065483281936031679231105333651034205517872050863570466136137712045723451745698329696006779983	-1.253879964180324808805694350814033695769295243516195375093068588187214589346653628912196313360869439
-0.620587065483281936031679231105333651034205517872050863570466136137712045723451745698329696006779983	1.253879964180324808805694350814033695769295243516195375093068588187214589346653628912196313360869439
-0.690524695554166788991661246114765990282054937932867037944398435504692237517331729060952730607692559	-1.107416848427409370160611294600166227337899912145851840720731421757134883439266342266941306576666175
-0.690524695554166788991661246114765990282054937932867037944398435504692237517331729060952730607692559	1.107416848427409370160611294600166227337899912145851840720731421757134883439266342266941306576666175
-0.737300888460274769128809092416115988837111129613666616268450862395789964858927403444120698823067253	-0.987013370773651535001214334071499444513263511973300498718112277901571344023174987297153295222410722
-0.737300888460274769128809092416115988837111129613666616268450862395789964858927403444120698823067253	0.987013370773651535001214334071499444513263511973300498718112277901571344023174987297153295222410722
-0.77043642917532699746887796976461681075223128762226236627118610817899141694476097369997011441144097	-0.880342796157164016697224004178925320247365658580442171091018008457568554823584713784747682377246765
-0.77043642917532699746887796976461681075223128762226236627118610817899141694476097369997011441144097	0.880342796157164016697224004178925320247365658580442171091018008457568554823584713784747682377246765
-0.793661213957586028227107291140703817797861854665318113392772204613617377360268846054429080629404691	-0.782720871665921909769549800157836718853322179197516792393227054819191899767265894336214916236024421
-0.793661213957586028227107291140703817797861854665318113392772204613617377360268846054429080629404691	0.782720871665921909769549800157836718853322179197516792393227054819191899767265894336214916236024421
-0.808888678789290059028235110361546231189774246905363519177005869006868855191186162551644793345921837	-0.691752727638459094237677612878519140857582618637748323889113941425860064985729296572419715949740742
-0.808888678789290059028235110361546231189774246905363519177005869006868855191186162551644793345921837	0.691752727638459094237677612878519140857582618637748323889113941425860064985729296572419715949740742
-0.817208252602092632723767313546855677850336236522548103136668713003691751540191587934935443286704591	-0.606017551418688610680803063160898395930153716867911203213910380349119773149488462558422459198164747
-0.817208252602092632723767313546855677850336236522548103136668713003691751540191587934935443286704591	0.606017551418688610680803063160898395930153716867911203213910380349119773149488462558422459198164747
-0.819236304221703449006863449844868093547289314103990019086932407684263781750037386867588139651336578	-0.524592722130998603894262518538977918450069108058705068877587482260574762502896717985183794926432659
-0.819236304221703449006863449844868093547289314103990019086932407684263781750037386867588139651336578	0.524592722130998603894262518538977918450069108058705068877587482260574762502896717985183794926432659
-0.815244272207628881272653017105844216282623398198300511796491395979162969201318371351843194029974046	-0.446841586175541999792216016151401249081700592551983357841349518187933739874942964929676964115641392
-0.815244272207628881272653017105844216282623398198300511796491395979162969201318371351843194029974046	0.446841586175541999792216016151401249081700592551983357841349518187933739874942964929676964115641392
-0.805149031561790994811100504105818113748900248923804792054568020944905397217121912493914308354845075	-0.372316873320326081980592573668492366785050436727689460917322498528658141289334177842351693304503276
-0.805149031561790994811100504105818113748900248923804792054568020944905397217121912493914308354845075	0.372316873320326081980592573668492366785050436727689460917322498528658141289334177842351693304503276
-0.788349851860998255517286013569222323935785693012551938974085983737063616596585473600360480669076835	-0.3008398956785733190948507021295890695919325949226777461263630271327774926233111654598693938385917054
-0.788349851860998255517286013569222323935785693012551938974085983737063616596585473600360480669076835	0.3008398956785733190948507021295890695919325949226777461263630271327774926233111654598693938385917054
-0.763751900417303688523763590175494773728713144191237563493400558700246603129148553553733971245059831	-0.2329492558850339850536667825452779620288120707157629016938574841892400636385565918303620665941938256
-0.763751900417303688523763590175494773728713144191237563493400558700246603129148553553733971245059831	0.2329492558850339850536667825452779620288120707157629016938574841892400636385565918303620665941938256
-0.729785289776043226540353860010031685342870555557841263358597454725075303649732745402221816622810083	-0.1689943578610559571916889427107346204440540095529832437622610492752068786441514866664464133095804053
-0.729785289776043226540353860010031685342870555557841263358597454725075303649732745402221816622810083	0.1689943578610559571916889427107346204440540095529832437622610492752068786441514866664464133095804053
-0.659595405747457619041557087867235615433427880792093330062543345883379724499984661638643714552609201	-0.121076551434357105808160563914014037266779860610869580866360584487264577171794919923821569106863503
-0.659595405747457619041557087867235615433427880792093330062543345883379724499984661638643714552609201	0.121076551434357105808160563914014037266779860610869580866360584487264577171794919923821569106863503
-0.620506699072814135417292500200045804301040123331374160900521433643492309700882990080304904157527305	-0.0638511949466934878866400902338062262502061008000088875916569901986965309103579649105488260240927554
-0.620506699072814135417292500200045804301040123331374160900521433643492309700882990080304904157527305	0.0638511949466934878866400902338062262502061008000088875916569901986965309103579649105488260240927554
-0.587034344758104077502922246999918239381504989289244939875767797722834488714227935608650437874176394	-0.028372396107446215886096681915986198407583996238076109541614581555505450844674105963760819389153507
-0.587034344758104077502922246999918239381504989289244939875767797722834488714227935608650437874176394	0.028372396107446215886096681915986198407583996238076109541614581555505450844674105963760819389153507
-0.538164718646245577407281655177762430983757368519382916630621422820380306621887843968937060882943286	0
-0.498143179425452206688792906846901989919414011648497406614443810359491512649088004724658585608951243	0
-0.469336116777732959965355660007201710364370296392812252902775304888915094277212065431799199617576233	0
-0.446314787831971118569134698163229003661967133302315955172655363518053922657980549538873789845929647	0
-0.427225939961356949162588757946678067276053798538838542559156020738329954515848418617177995368389841	0
-0.41109891531609457911075883143699462517973581264143827248474116651267114113727758711852639157241814	0
-0.397335019672519616355910636179402416178374258811286036457014081828554645084711333092430753852185956	0
-0.385530351534452975484475292606855210465046084854355930987080734160145589378132311140393437269269174	0
-0.366706736325026374747639926328943907179229064418306443095047159814752954786646699072096418271294424	0
-0.359292102454617498432986292472364926936600975340481883628304967684581188197186880483874552119775632	0
-0.353007935347482867412212323292586845477428899833450230024428906617994437819745781553329302828260371	0
-0.347737228362743216484319424383477186349763063336491458940475453727152648135966020324822256518484381	0
-0.343384477228094512433314325074132500663047116222521208350769914072848285489126743296556748249252558	0
-0.339872530226795298335299565815173078038705915631694730523715468993039388177110666452517146186946367	0
-0.337139759583262034260585546775174420907533667175429500098521612959755215495712966730111880949904914	0
-0.335137028762623910024663504297486707169180316147712879849572290943229075694482327873510943945209177	0
-0.33381854474050540274968436128718343712667553960172846723491979797145364895984716089955386820279753	0
-0.3332606584805854691816719118281106246481590839847161687001222690422880645387149996948219608681427759	-0.0001110938208951243151406167852117931074376784403398967027707878825789667646335634023184249261606665
-0.3332606584805854691816719118281106246481590839847161687001222690422880645387149996948219608681427759	0.0001110938208951243151406167852117931074376784403398967027707878825789667646335634023184249261606665

==> plotdata/polesBorelBeta200.txt <==
-9.367353256859187723181835452778600342662982256823819441106521105438071713239010233765902715300070647801714710958940687843956877251341250573739252795484499157038082195421636223054507446574077478495573710468704792261930934582954968732776842533844409149902639407392783173708852422250307214435964561752460063757759262229263074936331798796110295795574010796170660187703432091133727999991027620002632577992132082670349249861066564896	0
-5.452530800104189116586499703841303938792431798256976408707791910755673248665383539022149262025003345341312610825142955191016944032177974044728240420202384359770269808950671482889498531263006933822364849550998247761445092515974595659044198756753442712510844564923962046725180248480965676817908795744531481481625918735930814721855227079968079332662401589913038569224332888760291807818538718511552237315135668218902178858772002368	0
-0.7549925024899449967811086981972372988564983281394692293757881573961992495160381539972760379723015934824690101234651119302141204867677150922370155549211615292520776570788536032779477026570391491495355932400293373653954853967811511952317101180923325948049240851975983815722942920955501695434457951193370292618320835279467246750962541305740888274628900476597494913394808826675464797808312899075904702547794602973442072215580964209	-1.864485206508740613262649302900053693540722463950147022902545400783370621251362602826768995780029765225739818413243806059026569147921519170022599781953557474845757380127685601713037481564600330708438353035393030703871940742682454820312808105375428910409752527161193711258765174126083534066649306946471347052078849580100833326042149725077424999806121653001007573644842368727625167738794856588989192400700866537084921463918326671
-0.7549925024899449967811086981972372988564983281394692293757881573961992495160381539972760379723015934824690101234651119302141204867677150922370155549211615292520776570788536032779477026570391491495355932400293373653954853967811511952317101180923325948049240851975983815722942920955501695434457951193370292618320835279467246750962541305740888274628900476597494913394808826675464797808312899075904702547794602973442072215580964209	1.864485206508740613262649302900053693540722463950147022902545400783370621251362602826768995780029765225739818413243806059026569147921519170022599781953557474845757380127685601713037481564600330708438353035393030703871940742682454820312808105375428910409752527161193711258765174126083534066649306946471347052078849580100833326042149725077424999806121653001007573644842368727625167738794856588989192400700866537084921463918326671
-0.8427560338987192976949055179944852886232410592071567450682814008696429112818269493084102332548339213416638772997787992694757788964191408542431376796170433773783868322913360070345734985054335142767749325391566428833571715115376076364529099520391925157162879185994435226932768541236071017866695993916020068117771817563976241068495974392463221965531570805370784100955924387910919397016833221768169157822038224548297384657777445776	-1.7027702315078624440518806725290529550614063658355551131809156698941307862983826780787656682601511308655642080107628187389560926749502038949626723733077956602672704207811875569857438283302889094168638178430234734629456760076432150928366994975230143871849400207357555462040712691732060411159728952678462228676730479485157726963394098766683053727869096387679254173477009039109258455676808776637385557900226115606407653927975470266
-0.8427560338987192976949055179944852886232410592071567450682814008696429112818269493084102332548339213416638772997787992694757788964191408542431376796170433773783868322913360070345734985054335142767749325391566428833571715115376076364529099520391925157162879185994435226932768541236071017866695993916020068117771817563976241068495974392463221965531570805370784100955924387910919397016833221768169157822038224548297384657777445776	1.7027702315078624440518806725290529550614063658355551131809156698941307862983826780787656682601511308655642080107628187389560926749502038949626723733077956602672704207811875569857438283302889094168638178430234734629456760076432150928366994975230143871849400207357555462040712691732060411159728952678462228676730479485157726963394098766683053727869096387679254173477009039109258455676808776637385557900226115606407653927975470266
-0.9055565997840088767066468777313617053705017720450070368118802527040752579582006446102379772287479862582634545647466342862216589839484756343624946137452360269236971691649598288041157926579854305323644262013134837867606753130433532903760467123991616982959201508431076257301585406666510477338338131645432128575138017841144572572336642996176026522084510880799567014200464006722067130071302445169465943901402949982166175952440979193	-1.5698199359069261185211775601268185034567864568498806909768248056885445111135717479937090349919331267849638059515904528812113078794367434266100855411460183340823681468714245807587642154368777520510400734191543017528766297246277695169999241812007115308897710462146396196731525476493345236249370001883058065688378689177129619792978667157877696495279383219940068793290874633281333278676016460219884030147993769541746646127240646667
-0.9055565997840088767066468777313617053705017720450070368118802527040752579582006446102379772287479862582634545647466342862216589839484756343624946137452360269236971691649598288041157926579854305323644262013134837867606753130433532903760467123991616982959201508431076257301585406666510477338338131645432128575138017841144572572336642996176026522084510880799567014200464006722067130071302445169465943901402949982166175952440979193	1.5698199359069261185211775601268185034567864568498806909768248056885445111135717479937090349919331267849638059515904528812113078794367434266100855411460183340823681468714245807587642154368777520510400734191543017528766297246277695169999241812007115308897710462146396196731525476493345236249370001883058065688378689177129619792978667157877696495279383219940068793290874633281333278676016460219884030147993769541746646127240646667
-0.9540998942801561626504770785554948993548561556098921665879993748856880984291165575635170778856061071541331483081475209275017458433720322016899059695677507031623407997022306551964235325470112467322605188305367139150206928558639875182281702677367276699612658107450541299951669770377773221702441664433077041375591966125730335969346066545479222084623906267855739847305349995853796151536103045800647789213378224534440395595462900828	-1.4519597456769620883791217979705881048845176552452901803285027123519655021674601377693798215700555735367769862824304363070549670896597532992221935211344347302227945862950909729997218769264315918678128047089996497886875360244774458143386687293343088908620897766429796208432590234833685394662090917948529534567836392138359237601693530920571457285352611487374959205264394707391395854493274004329719834302351990720380261177697751942
-0.9540998942801561626504770785554948993548561556098921665879993748856880984291165575635170778856061071541331483081475209275017458433720322016899059695677507031623407997022306551964235325470112467322605188305367139150206928558639875182281702677367276699612658107450541299951669770377773221702441664433077041375591966125730335969346066545479222084623906267855739847305349995853796151536103045800647789213378224534440395595462900828	1.4519597456769620883791217979705881048845176552452901803285027123519655021674601377693798215700555735367769862824304363070549670896597532992221935211344347302227945862950909729997218769264315918678128047089996497886875360244774458143386687293343088908620897766429796208432590234833685394662090917948529534567836392138359237601693530920571457285352611487374959205264394707391395854493274004329719834302351990720380261177697751942
-0.9926080799386132906075144646394673720420286881444809027566828375680493558732049707433875542617671856159542190390626759420541723990583827649547270394888740217126293289053116715075698874276828504655634376353829851684706871854468965852997045483574111727524140090531097287342356160239231111400735534462127859072565210089122997804569417244694108572900078493109301605527318447587505168844490503362299247380181118485465285020884859997	-1.3439727961363920030049128410265540517986929753348296413698081749857660933636218984705675176068167422532897244835950989542001993730660960291598274656626573893729709300646238599327262156452981129718616198561161530588684712874824592031692615932830623124030963412893886414898989248448626751159387327294319299274746526740188370285073624504088655631284090916218281381786307900192240472176876842271009905791115911719083314596062340101
-0.9926080799386132906075144646394673720420286881444809027566828375680493558732049707433875542617671856159542190390626759420541723990583827649547270394888740217126293289053116715075698874276828504655634376353829851684706871854468965852997045483574111727524140090531097287342356160239231111400735534462127859072565210089122997804569417244694108572900078493109301605527318447587505168844490503362299247380181118485465285020884859997	1.3439727961363920030049128410265540517986929753348296413698081749857660933636218984705675176068167422532897244835950989542001993730660960291598274656626573893729709300646238599327262156452981129718616198561161530588684712874824592031692615932830623124030963412893886414898989248448626751159387327294319299274746526740188370285073624504088655631284090916218281381786307900192240472176876842271009905791115911719083314596062340101
-1.0233030461906511352770611636003270601346475774370307568061852660211170132178427166709824989573179493695454202024137875418668364050211962138315303491924398947239367645915259030163751952369894031449270098289729528854468072629334726183630311087090888868756695738674659498880202955986282008933030607095599022761115135534379603091287050981851130855697066189771758161816437393881068347919662293797427920898211238804125511129127431923	-1.2431756928213294447316940455278260347509529154104527648583337449813769571943019655152572571698115108004241684633764802502514473302216996134784264680323176194122413357229328088541707668369300502531967492093591095495169639367152195009022634956088150551088049003461504916449744750180656169364463207130873956596903475815124790290713106147468815440291143388369416132016633603038631160959358841419289454357744839165421311549385150658
-1.0233030461906511352770611636003270601346475774370307568061852660211170132178427166709824989573179493695454202024137875418668364050211962138315303491924398947239367645915259030163751952369894031449270098289729528854468072629334726183630311087090888868756695738674659498880202955986282008933030607095599022761115135534379603091287050981851130855697066189771758161816437393881068347919662293797427920898211238804125511129127431923	1.2431756928213294447316940455278260347509529154104527648583337449813769571943019655152572571698115108004241684633764802502514473302216996134784264680323176194122413357229328088541707668369300502531967492093591095495169639367152195009022634956088150551088049003461504916449744750180656169364463207130873956596903475815124790290713106147468815440291143388369416132016633603038631160959358841419289454357744839165421311549385150658
-1.047531018836885077950145666348407265457671708272825219767589449348467809997535353334660515509574903042658423809043036970601197387115393319395493285848560439621277306175899551363521448366825257370568882070715630813826821610536716588986878079904621781432919976731152326647451629084183944407362127024741282792716237096748490777960900750567001494894140271730102107362879427769254895003149931366780397972948469439854630850275319643	-1.1479620783705003920253620875960661540517740858043395491163993695007195825353405988727564640571092565730063497472761190583168982422670842943172064328944937560450840077809601142588759899740382393707340764395783189892245615407742744764625803293092181419068360278152820288426962813215165676210803251245004023135367286947360020995087875907993333224233414676154218334634981226759570436793796304492971631457460027199582856894155682819
-1.047531018836885077950145666348407265457671708272825219767589449348467809997535353334660515509574903042658423809043036970601197387115393319395493285848560439621277306175899551363521448366825257370568882070715630813826821610536716588986878079904621781432919976731152326647451629084183944407362127024741282792716237096748490777960900750567001494894140271730102107362879427769254895003149931366780397972948469439854630850275319643	1.1479620783705003920253620875960661540517740858043395491163993695007195825353405988727564640571092565730063497472761190583168982422670842943172064328944937560450840077809601142588759899740382393707340764395783189892245615407742744764625803293092181419068360278152820288426962813215165676210803251245004023135367286947360020995087875907993333224233414676154218334634981226759570436793796304492971631457460027199582856894155682819
-1.0661759950113611695046643145745147593614319640684065940830166147644903022761969861963971239658319283888352853040822521274830285865981822749625462333003253641143282619688884883836305936123277295355328636980919068685056827881393070481445384494056397845581787589942843236056123444918556569918763925230163479182257029363879092551046746872576558313493404260496839092055228711995449002713958624312817600641069282107339954839633796772	-1.0572753630183366527955194061565451858292569857488916950694104285145939532358658138518934298349597916704287457184765655167575552914828229895129920188055326702012287444979584956172880941959822297523162201725411353885359045438136252584672939208431183866187659327336883715463668270520337765920693601143109272001320968369367634802408686024663309966498976541980337094918301523202601500476921937414671236416472187292051559232405706168
-1.0661759950113611695046643145745147593614319640684065940830166147644903022761969861963971239658319283888352853040822521274830285865981822749625462333003253641143282619688884883836305936123277295355328636980919068685056827881393070481445384494056397845581787589942843236056123444918556569918763925230163479182257029363879092551046746872576558313493404260496839092055228711995449002713958624312817600641069282107339954839633796772	1.0572753630183366527955194061565451858292569857488916950694104285145939532358658138518934298349597916704287457184765655167575552914828229895129920188055326702012287444979584956172880941959822297523162201725411353885359045438136252584672939208431183866187659327336883715463668270520337765920693601143109272001320968369367634802408686024663309966498976541980337094918301523202601500476921937414671236416472187292051559232405706168
-1.0798455466973679712902755737823217822347286023379073187856522114963663594600273812415759866214058079712052501119112943792449082828445567419374605332551497114911333994250719594871023809572391505780228441702176556418581434002726411736777645187363874561149449406397715324077918506301672466289649033877016866714288986997847294844109005508976455493541081745946826660068993849960586758913724272260826148274603178270295239464812225045	-0.9703736040943081462044254239226220880241103991025789269570756845298104092387286578454750159683163801194002747760274100881985054815009336844805420795392027507180985508236203674525701236750032403406851351270449638295283704387614572108722655454464046095424112967026414845786598485383364536138387653565543227194693266477328191759941613443275495068605946657901653358728483985105672594772977184594249545751744584634327045257084837121
-1.0798455466973679712902755737823217822347286023379073187856522114963663594600273812415759866214058079712052501119112943792449082828445567419374605332551497114911333994250719594871023809572391505780228441702176556418581434002726411736777645187363874561149449406397715324077918506301672466289649033877016866714288986997847294844109005508976455493541081745946826660068993849960586758913724272260826148274603178270295239464812225045	0.9703736040943081462044254239226220880241103991025789269570756845298104092387286578454750159683163801194002747760274100881985054815009336844805420795392027507180985508236203674525701236750032403406851351270449638295283704387614572108722655454464046095424112967026414845786598485383364536138387653565543227194693266477328191759941613443275495068605946657901653358728483985105672594772977184594249545751744584634327045257084837121
-1.0889649660762887321149527560002157095927057690536989911163297585848069783475986925893411816819472310111212523607961307531100881000987155994093055856495641937604700841003717508954123667385721719519990083909890545568134770203159334427178255622361287168349370058123957366963502322343032020944309169510032992502594279336864890015418557512145424744027970034958861362990631293059481162823671375514452957267014732373961368582733985624	-0.8867094630447234485777290382117068860159549011483714946152610638562044451596700429233842945969804777231056585096525643774514044696421476502208722650943635597808432354929499174197539802468434503949033404837374490670672020726529293337358594210642421075365969552353083010449193944561343467550906657478472881056541816190662794187095745529619065659199883331839877891949894860044579901802029045153802099390023104363681653558340652513
-1.0889649660762887321149527560002157095927057690536989911163297585848069783475986925893411816819472310111212523607961307531100881000987155994093055856495641937604700841003717508954123667385721719519990083909890545568134770203159334427178255622361287168349370058123957366963502322343032020944309169510032992502594279336864890015418557512145424744027970034958861362990631293059481162823671375514452957267014732373961368582733985624	0.8867094630447234485777290382117068860159549011483714946152610638562044451596700429233842945969804777231056585096525643774514044696421476502208722650943635597808432354929499174197539802468434503949033404837374490670672020726529293337358594210642421075365969552353083010449193944561343467550906657478472881056541816190662794187095745529619065659199883331839877891949894860044579901802029045153802099390023104363681653558340652513
-1.0938280645208247641793445047443625200507561415293257465147814333475851262304875550227892978815864899265773233697606544058263502808881830999290546373232135096437241270327246500730626451352580752465973648524245736985154884713366959422013711439929561926934794422570344794908587662797515177157892258507654925521669003352570892842771541255786602680754541618016335193004118838163457429389436037452111398268227701498301224615236582336	-0.8058626074536716127593526125388201920837470568146616823084953151594129827008787308065447858881475618443826042761384718229326568256136495323545677876696546130796400629996858842512027258988746241115156466766681801744356554211257110356165470155067794991309602809893740823589913840722292268195752318592841811303460502955845705327138019903898895134642857797976875176851900092837498417558256673485191512047206419878998717139730572126
-1.0938280645208247641793445047443625200507561415293257465147814333475851262304875550227892978815864899265773233697606544058263502808881830999290546373232135096437241270327246500730626451352580752465973648524245736985154884713366959422013711439929561926934794422570344794908587662797515177157892258507654925521669003352570892842771541255786602680754541618016335193004118838163457429389436037452111398268227701498301224615236582336	0.8058626074536716127593526125388201920837470568146616823084953151594129827008787308065447858881475618443826042761384718229326568256136495323545677876696546130796400629996858842512027258988746241115156466766681801744356554211257110356165470155067794991309602809893740823589913840722292268195752318592841811303460502955845705327138019903898895134642857797976875176851900092837498417558256673485191512047206419878998717139730572126
-1.0946242899013851390320247672597469279693520966136309052753599736568850734146153549389094634343666877771348445648060060973851925254763538510471636316356503353221633676328919497939345410135866727473337315274828447933073609815507664774774282240178114546277216883536819603503622935065839651871066078073828946278377487017616261627374460580562911047708183621432263937788665391876647992996120427443741729767945594679123185208953323961	-0.7274985607676840624605384317154186170231548272211641483903164132687948910926039890627050968967699127134975200595148723234543049188812523440338143801727182204843943457177423767753799219016777430586595878864586590178948472828430025505778338030308838179124693759428667455895788276842807248874161958194673889818415677508723384501921279352806092674280628350980722494173287999138856579764038841093467266744866417137952988644784009096
-1.0946242899013851390320247672597469279693520966136309052753599736568850734146153549389094634343666877771348445648060060973851925254763538510471636316356503353221633676328919497939345410135866727473337315274828447933073609815507664774774282240178114546277216883536819603503622935065839651871066078073828946278377487017616261627374460580562911047708183621432263937788665391876647992996120427443741729767945594679123185208953323961	0.7274985607676840624605384317154186170231548272211641483903164132687948910926039890627050968967699127134975200595148723234543049188812523440338143801727182204843943457177423767753799219016777430586595878864586590178948472828430025505778338030308838179124693759428667455895788276842807248874161958194673889818415677508723384501921279352806092674280628350980722494173287999138856579764038841093467266744866417137952988644784009096
-1.0914503418738434908291691743051430792435710715775556778304860930288665252678347334209262354159304814985368498244000944286738006696410958401809265071806243803685034365028337572516633616580511222314686961605990776721681486752560480762396252973630589472487728222220033408113998891621913962452712542993819820932054661135438255175472025115754596858482050029132953675842926699860194945115278551236610625650128153783737506554218911755	-0.6513418144754787225707640106969445534333752797124245777935182713400967496306155397634200142598503198031494070419858935852349775595990610056017575010892987773230706010930463085190577991628006560371675103056270542279772740173010409128695282841797035659277313087715274603993117246065735583806914077875638547317298052823771285389839902937681327370574890322339168565084675220974970166577001797828530246946607217055761984392295368349
-1.0914503418738434908291691743051430792435710715775556778304860930288665252678347334209262354159304814985368498244000944286738006696410958401809265071806243803685034365028337572516633616580511222314686961605990776721681486752560480762396252973630589472487728222220033408113998891621913962452712542993819820932054661135438255175472025115754596858482050029132953675842926699860194945115278551236610625650128153783737506554218911755	0.6513418144754787225707640106969445534333752797124245777935182713400967496306155397634200142598503198031494070419858935852349775595990610056017575010892987773230706010930463085190577991628006560371675103056270542279772740173010409128695282841797035659277313087715274603993117246065735583806914077875638547317298052823771285389839902937681327370574890322339168565084675220974970166577001797828530246946607217055761984392295368349
-1.0843081127081744578165044320659502883673941973054874805730869375011221044989726808488974073338730317657107176802999763679503079055535473403776360162367689839297005136661131704802405899398249408606822241482322803335675838310862413439836081840634868767631519581962697136875840187159427951833563817260129538062978999725650372647660435047090694213526505863865578264345012831749662332187053189606795604217945361612501382537528615066	-0.5771567112315468403450149452329243833852616467182366539466775331991064408825144892388648672437995477350104929951299148047505064325737827489413770804587687267863795158640203563011695245050225284619177873739778086849520618964555901535859345306184811247323259128879168320418428407246351877593753492962012394247733945285522612466516975983168561149958618246174532956911771659614150075283091241268457970051401796702649252670515313546
-1.0843081127081744578165044320659502883673941973054874805730869375011221044989726808488974073338730317657107176802999763679503079055535473403776360162367689839297005136661131704802405899398249408606822241482322803335675838310862413439836081840634868767631519581962697136875840187159427951833563817260129538062978999725650372647660435047090694213526505863865578264345012831749662332187053189606795604217945361612501382537528615066	0.5771567112315468403450149452329243833852616467182366539466775331991064408825144892388648672437995477350104929951299148047505064325737827489413770804587687267863795158640203563011695245050225284619177873739778086849520618964555901535859345306184811247323259128879168320418428407246351877593753492962012394247733945285522612466516975983168561149958618246174532956911771659614150075283091241268457970051401796702649252670515313546
-1.0730829357325690580820253907761444164436467513076680342779076887759778737838792171386215470495134672899815921860580617670587170340977014516160133282223002387239561501955990684078710794124387257624656358804389172789755390856314017248717608526511767955873377466151841196371595998694335538290213992141422455672250233852967357517610413197204241634794782223923117683696790559875764697289389086742279266811117185285939218738384876262	-0.5047328456308551917549242811637124685446024702506731042099785658264127360478977908801396330352858252967512452155131156707331975883368863309808854138413065036217543616977738009180578396392371163305829897986258787528751372615085960677202864306751317877507268493822984930709736565339696787257935325758824850477337499637142004073162233774162633850748470406134510827362150499759374033695450348678232124725367433731230607461873102799
-1.0730829357325690580820253907761444164436467513076680342779076887759778737838792171386215470495134672899815921860580617670587170340977014516160133282223002387239561501955990684078710794124387257624656358804389172789755390856314017248717608526511767955873377466151841196371595998694335538290213992141422455672250233852967357517610413197204241634794782223923117683696790559875764697289389086742279266811117185285939218738384876262	0.5047328456308551917549242811637124685446024702506731042099785658264127360478977908801396330352858252967512452155131156707331975883368863309808854138413065036217543616977738009180578396392371163305829897986258787528751372615085960677202864306751317877507268493822984930709736565339696787257935325758824850477337499637142004073162233774162633850748470406134510827362150499759374033695450348678232124725367433731230607461873102799
-1.0574790450904352860813135218842474884966677972998230581604989211934488132182693247785962547435425329730628224187339065330768259415825059551122066971702211942904840462168381508715706431298898167727879961714544043927171087019222324594457793262807728859061515705392651609887507034078879491768443600415787684328494995339062400214882475917289921654214513567515008812029038120837435919543403880132165025626686416768411989672331168896	-0.433885787115539699526970613021528224477212683412486577996985757419047806443979032192630906514937866951410968754589527172039153234250555488518430133527961481450190086430758821625138520367819369192081938227919726381410337607464978201543034659754217618044908325927669650236627234035733768674813398863163512334430679063345885272581099349984381984670612158196941915130428315457829464945575369672445052701931669524572862458687950337
-1.0574790450904352860813135218842474884966677972998230581604989211934488132182693247785962547435425329730628224187339065330768259415825059551122066971702211942904840462168381508715706431298898167727879961714544043927171087019222324594457793262807728859061515705392651609887507034078879491768443600415787684328494995339062400214882475917289921654214513567515008812029038120837435919543403880132165025626686416768411989672331168896	0.433885787115539699526970613021528224477212683412486577996985757419047806443979032192630906514937866951410968754589527172039153234250555488518430133527961481450190086430758821625138520367819369192081938227919726381410337607464978201543034659754217618044908325927669650236627234035733768674813398863163512334430679063345885272581099349984381984670612158196941915130428315457829464945575369672445052701931669524572862458687950337
-1.0368942670900389283340404257036983362380977336736094275313578562108858585324027126428550857059365634962595095948295852571554664485144250942707551546760754768796030306226724976446100815458682544530017755938677351972115865529720931607437832228288424011234710792089972498565966978295327562814512076533164049088133551897452475403321861684000329686895333557069749827060609038670213993047442783633009217657155447309251231694694071163	-0.3645569274837669769688102068206357900469283234759162262505267094354568050139673613345638984454570918328726995747335350656054108953184572047575767115621041736371377818923140361531567420745494294937002368448238698944361912538762767701676159871295603884146938909838244028090787141978892189804656299045524523492547466146908905273554817451526858773368000534000354408325309583240168633155274171474509956442550603482327925783855213337
-1.0368942670900389283340404257036983362380977336736094275313578562108858585324027126428550857059365634962595095948295852571554664485144250942707551546760754768796030306226724976446100815458682544530017755938677351972115865529720931607437832228288424011234710792089972498565966978295327562814512076533164049088133551897452475403321861684000329686895333557069749827060609038670213993047442783633009217657155447309251231694694071163	0.3645569274837669769688102068206357900469283234759162262505267094354568050139673613345638984454570918328726995747335350656054108953184572047575767115621041736371377818923140361531567420745494294937002368448238698944361912538762767701676159871295603884146938909838244028090787141978892189804656299045524523492547466146908905273554817451526858773368000534000354408325309583240168633155274171474509956442550603482327925783855213337
-1.0104645735877543026525544872725455136127864193543064814945574741190648026601900365751593197875302968108155644749578681068517185577573786331908914101943785812655274269526187495318820112678731846550207301585489965026962308651211435675200402525702659990768251497207559748655981747687216085503596381656836427540867909143952848903473754722857721267574248617714499576534354449817044554308838916147056769454309479638280451477339124011	-0.2971008173323237086821123396941576454689904298273061575401067778194579227676862828300077881214946464259169416039457900964364660732072339109956190382339679215352117300069007621298540945441348820468025618121805034808893649114994441324816138660450293786403431504257860357280389632182320700109532327860481759915024692473565284216423462308639687903887843850135496100569015380062128221340333793083264587048710439169516691607129832708
-1.0104645735877543026525544872725455136127864193543064814945574741190648026601900365751593197875302968108155644749578681068517185577573786331908914101943785812655274269526187495318820112678731846550207301585489965026962308651211435675200402525702659990768251497207559748655981747687216085503596381656836427540867909143952848903473754722857721267574248617714499576534354449817044554308838916147056769454309479638280451477339124011	0.2971008173323237086821123396941576454689904298273061575401067778194579227676862828300077881214946464259169416039457900964364660732072339109956190382339679215352117300069007621298540945441348820468025618121805034808893649114994441324816138660450293786403431504257860357280389632182320700109532327860481759915024692473565284216423462308639687903887843850135496100569015380062128221340333793083264587048710439169516691607129832708
-0.9770994465927071353337860165534308514284673152429241537298877446989418706181896034999349235266121633980179533683972420163970294534044706529933198815406531762466649026768430094293984361005226341217438221318951006634068711147849280802923288314213308081479823426439245261720303793164420075010878028902474394122045984595007326848683403175189955661551039584045293024907433840967099266042409030485300133393280453828800653860853109262	-0.2319912557462870924902089408338207861641421751469504607253434178389431603482755183014585230106684178487290322693703986941142023615952003582915147425689301342500094943847971421099496157572256140719841021569658412504076437041694077846044856061823795676599533871433762106042351848096748635989834729489288102994685027607773023657409271725666718745637741988096382173270532562227122872292870517870452160544075490868838387541475155944
-0.9770994465927071353337860165534308514284673152429241537298877446989418706181896034999349235266121633980179533683972420163970294534044706529933198815406531762466649026768430094293984361005226341217438221318951006634068711147849280802923288314213308081479823426439245261720303793164420075010878028902474394122045984595007326848683403175189955661551039584045293024907433840967099266042409030485300133393280453828800653860853109262	0.2319912557462870924902089408338207861641421751469504607253434178389431603482755183014585230106684178487290322693703986941142023615952003582915147425689301342500094943847971421099496157572256140719841021569658412504076437041694077846044856061823795676599533871433762106042351848096748635989834729489288102994685027607773023657409271725666718745637741988096382173270532562227122872292870517870452160544075490868838387541475155944
-0.9017953758421979397857095920056214223894286495345563278381842877995490147176409819958801699451131300043070745640375074123788621339795934393596830839402233329902286265086129073160680789409989845541998706600196052751776234105175721294230645328276739358273700336369599117891619274686624941995233662944776825275769160403617855941393559411151096447192345532449734140539902818868399150520162590865382100503775910614408926907410425574	0
-0.8886978177012383235118169721693139457025950430350912910984375707880587178672397416761375142998379484867600509750674648812043528077555003481990262966035315949786485753025630919030387043325953799365318657103058372521627880278132865137267253567592507201569509766766714156273157848331641716757875863225598653943997639563507291137365675169952553677553218920320784108291453178650002396039055098590437398540881331002109478623012783785	-0.12534990008076837177923277672876595673125880174765456297322664337302300750332862749732810958085452372103638952662274435549901485515041295608188429844070830355486069997216213195561730011071325239707143358882924766705771280879021334526746638269538826770086805479871666708727077530735669100272820828329755299236480790253675950193073844944125819107846012763618748555831017118599311928324706805588039391647085998390494220963413658059
-0.8886978177012383235118169721693139457025950430350912910984375707880587178672397416761375142998379484867600509750674648812043528077555003481990262966035315949786485753025630919030387043325953799365318657103058372521627880278132865137267253567592507201569509766766714156273157848331641716757875863225598653943997639563507291137365675169952553677553218920320784108291453178650002396039055098590437398540881331002109478623012783785	0.12534990008076837177923277672876595673125880174765456297322664337302300750332862749732810958085452372103638952662274435549901485515041295608188429844070830355486069997216213195561730011071325239707143358882924766705771280879021334526746638269538826770086805479871666708727077530735669100272820828329755299236480790253675950193073844944125819107846012763618748555831017118599311928324706805588039391647085998390494220963413658059
-0.8449675726624314808079492101575913813483469670348308386887960490696146780917149267289697332201993169944926426647593152305073684558771272019779812802589971290376537240295438137528157532068091616273619005033849085130222774852484493017656172801268701524442448012817459993025379506527173964054782307845973690144407309852777144791941398781375859985672719683546942014265687149860419522665184738700564454529610624689656971493112008246	-0.0742103115551783353806036369262132286865953940760146046632004121149652037579957055045196727875545885020659547495367703650077555530367126462736047707324771043575255028591796713030865249545072336616696226939185838738425609798324471639007203390989503520232198992830839453363310318164364264846122213698554554882206449083050198836849540688309141296018540468838772628473234019790897787207526560428045395693954414434443123571460050851
-0.8449675726624314808079492101575913813483469670348308386887960490696146780917149267289697332201993169944926426647593152305073684558771272019779812802589971290376537240295438137528157532068091616273619005033849085130222774852484493017656172801268701524442448012817459993025379506527173964054782307845973690144407309852777144791941398781375859985672719683546942014265687149860419522665184738700564454529610624689656971493112008246	0.0742103115551783353806036369262132286865953940760146046632004121149652037579957055045196727875545885020659547495367703650077555530367126462736047707324771043575255028591796713030865249545072336616696226939185838738425609798324471639007203390989503520232198992830839453363310318164364264846122213698554554882206449083050198836849540688309141296018540468838772628473234019790897787207526560428045395693954414434443123571460050851
-0.6778171846337485150714992288167736535501380299778212173221449302497248569138430319484777540373757823830311911112318596426680433193398965462930390465162324499139384693085503933743229118651677348708724576892451465522014759728176573595676737982856227663739133645232924367094368526437283581910928529268274282755744997112339133844278617272835895236402922800493738834173858413745622079504434869194610231084781146723907157229066361423	-0.046806040427697320757488450606243518911290638477479610454507303709876261218021405290142484298216345092791497720150498035076695505923020926277922243278670381077755947660423475612096014731493782103088898011475236433948715200640644384703856552377821165753777200619512068823644054083876354612885669727259913846794389280397436813591407933972187575165390521775424139442476929332338905870902226072623854757848065011963757445947189941508
-0.6778171846337485150714992288167736535501380299778212173221449302497248569138430319484777540373757823830311911112318596426680433193398965462930390465162324499139384693085503933743229118651677348708724576892451465522014759728176573595676737982856227663739133645232924367094368526437283581910928529268274282755744997112339133844278617272835895236402922800493738834173858413745622079504434869194610231084781146723907157229066361423	0.046806040427697320757488450606243518911290638477479610454507303709876261218021405290142484298216345092791497720150498035076695505923020926277922243278670381077755947660423475612096014731493782103088898011475236433948715200640644384703856552377821165753777200619512068823644054083876354612885669727259913846794389280397436813591407933972187575165390521775424139442476929332338905870902226072623854757848065011963757445947189941508
-0.5758330786597707528481667925286903089207949808148081746520384703696006655679904654072252566593802448001413863053829014307798744756755321791263148785371925964828346772367196238260684835436025171914481368861450111107877846027279456221401823249517320448432538964834680388416634460775056418640202989901971175970892109889410369454717883403508651738250931529655073544919677407535380479474803294341991165379098813189719450152161465307	-0.31314792435905427150469871077302545757349640137043587892136454743283816963718438797318123027200425128251362326847304908141006591488298515044338134555478115671975932458328082663021330271508119617711253785700796245805458998289922009829737549998029961541858268191895092738540687757175496456241739365427671819614656474429553417956700652855110347234346198436646853533889522792129254079166758531355082098173501795338771892702632404018
-0.5758330786597707528481667925286903089207949808148081746520384703696006655679904654072252566593802448001413863053829014307798744756755321791263148785371925964828346772367196238260684835436025171914481368861450111107877846027279456221401823249517320448432538964834680388416634460775056418640202989901971175970892109889410369454717883403508651738250931529655073544919677407535380479474803294341991165379098813189719450152161465307	0.31314792435905427150469871077302545757349640137043587892136454743283816963718438797318123027200425128251362326847304908141006591488298515044338134555478115671975932458328082663021330271508119617711253785700796245805458998289922009829737549998029961541858268191895092738540687757175496456241739365427671819614656474429553417956700652855110347234346198436646853533889522792129254079166758531355082098173501795338771892702632404018
-0.6522452109593663947669015804216708588033575563394253286297957768451851012328693556108905685644289145785436395218989773263419856003288874070129190492408972837124443648889915968068893083142428900627994439072023315827010770292078808466541103832417787784252879496345816957916581415113862761709520682040069991685610729617433972119056586833761410958181020909649834807155158245812925131652167772108206331064460904099087933125678135338	-0.039728153096551000512836968622230343400344408022226576800599041321468866285983650853510666082678950512202265967291123335702087652785500598393428617865968097651526441470221006020807171390836290451865017840987671614332796847471140513516524873735440132156653864818830150604179297551753307537256363082070415286502970593230543641375066823768960440994293653854207394665746917653661419747027745067890228137047786120499872051260391801179
-0.6522452109593663947669015804216708588033575563394253286297957768451851012328693556108905685644289145785436395218989773263419856003288874070129190492408972837124443648889915968068893083142428900627994439072023315827010770292078808466541103832417787784252879496345816957916581415113862761709520682040069991685610729617433972119056586833761410958181020909649834807155158245812925131652167772108206331064460904099087933125678135338	0.039728153096551000512836968622230343400344408022226576800599041321468866285983650853510666082678950512202265967291123335702087652785500598393428617865968097651526441470221006020807171390836290451865017840987671614332796847471140513516524873735440132156653864818830150604179297551753307537256363082070415286502970593230543641375066823768960440994293653854207394665746917653661419747027745067890228137047786120499872051260391801179
-0.6320136846704373964114974950647594062386714215793955466109886770355533800967181051850509712454863620554027330908754252197818374562371568277462454561030638517205120646546786380536887438994323093306226275280916251907451761659068857148246045666326236411626876969876911317759348350392145482801539648972401825936908812703893914401788827495395946134133303510833937345719685816597889026382672327444290858660097864831659136653344314618	-0.026499483299365094354349987592051297222630933552968630700676541078841226966961102198021422358903075356680765696242168341809755284523526248671469122168230053068075399410380209537100756731910860295065472273338343984256852958471068113629358474414979563161692672694961159681057515937549379024418315018552970993226514702996522234251166378140314629231233015311383584730643370619917520343697561942655272142668731622728625509765281332833
-0.6320136846704373964114974950647594062386714215793955466109886770355533800967181051850509712454863620554027330908754252197818374562371568277462454561030638517205120646546786380536887438994323093306226275280916251907451761659068857148246045666326236411626876969876911317759348350392145482801539648972401825936908812703893914401788827495395946134133303510833937345719685816597889026382672327444290858660097864831659136653344314618	0.026499483299365094354349987592051297222630933552968630700676541078841226966961102198021422358903075356680765696242168341809755284523526248671469122168230053068075399410380209537100756731910860295065472273338343984256852958471068113629358474414979563161692672694961159681057515937549379024418315018552970993226514702996522234251166378140314629231233015311383584730643370619917520343697561942655272142668731622728625509765281332833
-0.6041899339957974032922507848840252712285846107667512059908022104036735143256540000070119339818602835876400699516977574460400822478369005650608732800859214732468872341072982156482654312278321594603733648689448549430428472715846461634186994322068843814381483975788460422250287529473676883506108316592764680281452140963415139418539334393587197552002414051135677818871766469377467675773646412007508126747445783232811528545136757671	0
-0.5713976678822743172146483538061546439773070553904033922559545866537153581514390615478457383983759564024574558602002270109975675948124589456633582387826796480034685196693333625977320431488660106769953133203149765838031129896630360353425227996844037573241855725197365111691162053203982465937028030358431053963032640785592916761817482990380188818579066300532562652967868723225720056891610773791584758565939729594101424256441346657	0
-0.5471529647188632251792129295028393781667199459273750194337967358490052252194776496885103128653181950550614820626048537167268196119986776923094985346812758931381792035163480630547571702863156350613666573062968472987992018989754226972790377292193437174287328818402307988409874270714840149208213387671300975037449945622407303312229219086973032291090783388121943804500946685070325863239624094355622290200864604469474436244942489596	0
-0.526708965153467572412857486068966609126363945237435528179337236126463625927628962172776920939988375383443789775606993500728657173828943035859263387234449969005615244615928208543970666328986368817802883913542742900334522026155897301417364797766530317697304475962985162303416155301070819598289479237646717985980775041379077928840660374834242320683820267712092639406614444699005306538060249602099693219878046204193254620559202522	0
-0.50881443185651878013401537412961710030832150147148645388856669275218255296373115129850696997050878990258364760076474823291871323287110036869695182802579758088065561212033373833021072449781280365611317583096983111527846612090881425849182946740339221873472616441203224941940519786419252054235117425122424374172278908271436734496976147530866804455819955146417577020033763932592997151638534088987218983357900681801467522330753597334	0
-0.4928626055612152184702467827925357028316421770939473437115863290375961714825507557085569726899322811659446267698888600290187555994147237089502052104920991209137504910906967705403149860687281068470941451825647107155047744876782873045261673292352771559750385235590557571832069785550059575954994641402121738691817200321628039460683587534207165989592045500709134566364605353727175972107480531549369704779687440688734869428384086701	0
-0.47848477638322190938076334778410887587888880263113820106970828653400125200733841860029516790969840318369028390369735216930278857715935761538848092092935645862323481217746757378648564044229522821449129949750685093867994840874907211459912233848210489876075464730409168889160806646978778676041448701837291723615050595114951871514938864594780203235852156096497622722425832448219837293769994881514644106274944327780889078653469830345	0
-0.46542870367217967628203463096324371923405773930973068352200947354859781807306883568727418391637949195621944632630158878347152065892027294505702286154023076624839959273696925726926338096511449246743080331725314829483182159239596122508168906641568715280374302580583812577066750687417646980337939695031979925809340855851419100207237103776435698254024561896788419145035688507553544729967030564779859272331988935803967965118027467244	0
-0.45350905919548515460213850771954802915507607972615807322127087813131712138994864890415103658423670266261207654419659417502719356248837474926013213591937992570200907925422447408336141744486873548622252483037342358272364735267757354244443495080615779858697853601849868095289823275078508456332012468049727950268907144175124731726239936035115706136080174027406096355634996404781033041217553182449585687358004746137013032780849322827	0
-0.44258317541143773069995602046708137934201032404751241182496078024703694006326543365480266998039259909405731441488441653698415333548025323190446809555206198500246193194128415608949670342648164703121996996519933855488292058403787739011709204537181412295559918805183323912479137576757191677699572055414024334257543730208062643134969309304973718945081028299374538673306680243970823986077033386410149233184223395936151883835050207836	0
-0.43253762677845859956041850888185579779865646541237984585233698634228930363469627108051957505189848932197726356729746626322133326491585918873355088810575308904824190003135121657204290860301572020939909404790107669186599669716453372367179560961699502926899998950036027716725512502119542016995528977081233216424073849726981229176133152437157976957840073988455572258377555633640667433029832544667158322289252485527927874603532696867	0
-0.42328011594131640614326283450016442070552877823915027611367187467866386155188249456504890313194390329770249354570266626864034463362992721190080697801925899676974845259670302144388677366870532249412942949948121266282052759912578124907520711774026518526848129729824198547089995353032072128129949758497044587423515167980568897255774749654282375926222118167737669219439874019935089343779529488150167364997676362224712796707058988987	0
-0.41473422220033923890157917065248435660763836204606564916178620828367229646006401721369541646953474889360194026335066049770869872213428109477131718420079486336234293481884488472005936963593695091748600951550623153555604765813183580399771121160454708633964071814456920893282832215933114769966160284277244356126908997006857917198801163907125382376330961967513958211180473300356836341689286611917328936395652688697301774087988407099	0
-0.40683580944488590882834542499474756229139213061465740480055218202536840902644985069203343258475524651262096452548902737150173060721655750906691205418099365840512321482635134652233002727085567580795443916285080461271100042736066282129164079785566327955312070096892736422559218579448971614113707509113385553278956088972252115158188105526348576200597596985960535461021915041896130908063259202601614424020899964867585303253117565707	0
-0.39953045050915323624639434167277302703979281589140843985220597249600514800284429009288940310484629619976278677919321614168886156318956397208215877589279318524244376438025274727312611933209514616905291420622720213621411449699014016884808047947603537250684568160139537616008954430965391643249098897109093789091970029822312497596631865829383927515258632650373201541925165903397332507768068724921663524849801526749104346831760224268	0
-0.39277150362596407775708344367095867172968998165948481042976982388156322617766730131338438428859654554271625351422448247678162326999341899522849908578169356091297929576010468667366647825693012797264164106203664159964739237239970189859349155376241657161078743493004828416585644423071887836492900178088172131798972548022982531417181190847510517825126994053028461557127094960051930256700619148177436364138788309374026310314028974297	0
-0.38651862809315237264066494644419409555211370861871543786213171532971012395924908117947303697801105138031638613390194987912226120206422696011555200506733594550316569704296666004430017619315545815690494212114765394858309832014337342032966249430693641195249872779924103404090448580316956811785060481554932737235163143077005239072915223262976068879630300540440998208675471462345277714606453551740018745787370658962584916656127021233	0
-0.38073661446361415453695947931739206389239137826585288190093654428554509598100975173317094826577783334604734566424133374545127249537277214011516845729987124821871416508507023979880976022975754576307785942612740985865374099221574085442615018915275979914768115924822725168975454947747521146685633437146047816921804231253766561989247162149981794074368687132983289706855276379133782877424357857502488231751504120481428931060598133396	0
-0.3704646257722537367843986574760897864009240355246539887126380348370236160755956143114094429698755233767468592554265270818699816792311105883404445643940761093875847249026790788675855642716467795140411150101989637606686236222455102859415783547158007008531214971507666503331388804653715870714954661930652068637086816864518963204408598821050102627610929525910447614528356696263233048835889602680201212241178482337210216832345209192	0
-0.36592250661228651219972789406073580779756634537752099963960452346442449230347535524864884527972103445342591259977260268445835115324078133102408574983147018304654915348158217484389372918194174832623896913118186109158440744542318268938521573562424984290243053463236308681635410531328084885111852318537331758593172165032596606958899306861254173696990587598964006811037747281751672453103784626917773698061377179128265958674798960725	0
-0.36174598342548216015653080876344715825915824590306931500281188226933726569688169102013973600928159069812954692600993583964031645612468545388803536324889717625725251726344843829199017094958643345341798192579111405503544899936653736109968782502531660026955724068868709643611694124258232781073749800682980310301206047519317120113423088699590093133956913676578955008379190218910735761115711819706353294259664701928366869953231443554	0
-0.35791513123902353986408695302157320510130155861308507839339807985043169398608026081132958233964215147709863600572517272537961194350401129472442966095860302040252684218638479880748487291027742259578981168303312428266938824135970879718965167940116444334089656080213361520806287612039575634757281382350806427261900909365920080878764377965280696977964653620153414631314548385379789462875166920057378648546945859686265748579134237703	0
-0.35441199163017212536272430427244027034304093809990113868328095354055267183238603813250492289870971718147741845048210474762608756029698608997537901326151289076740780828375474207328847076556848101799726159693049649781318179209050634408145390180776396598304187799336586301230527568134014844193098880191552204318780794907177985236782881385525210340863633769736606850052278897763852723395474655318841018976409829016667641282759287642	0
-0.351220403031383230429876221150951367720866757479344197103684157231773299586093053762631904637815118755259730174921063469492368823451788902267638923793893825562207458190790525201913310948900192840331392474654391675754803345749920151193053909862804294986201628600626481432527675948828680980981060444071171333282488643225660490396521314536173524238405300109725065873646565781522743307535803570931948955330052813673300709884335554	0
-0.34832586455127271326771645509610803214499709170121022203908004422628356960342927447432185426388965107009590702624377806874261577941962231936341782933790975454698566814100745084620579099757430076328099572599521812851399677837675476664892789489640237718970319628425992299038619683175666544208735737292510037133858601760966347593112967928605538769274670362628456678328083916975507765434095994031099954599572724192677167955384032224	0
-0.34571541862258578226953264337834357947713986541799708991673995251968714711909427948485983884981039025557137981836304113777780037291330029333907181431457523344422006755613361384936544293363038740080107851842540755205016368913576579386616115178091689766308809848776201628910321607760836897413944074620996081431077896482932361488150276771337982480362866236579632890222850689190856484612479107327969376784309522619487683060724285923	0
-0.34337754389597644781988715880313381854887795069830597099940455794750690203252459062442023850736954781865347554039904543686639858387550541861372344733628130174589333848280352997319007124059134049963657424630920115846171011466539295460931818874093000859975329581141287958476547473625157396111151683046918930875380270754101895789075445787450193003051365574662633872865496701358283092704829383478361417112597930220195776228240103821	0
-0.34130205425016173903971819277850315612267109694998276373210710236997282899121926880306242581327224420276656101936905731909203858470506286576355796724525244857225132329133244235012539835728065750349154608341595906505088788730013304961226704123798945531268090334133478913121505523797936648007893332003447230596609038228656281200010012063867263468288212917742791000260589131027244053391078136431268829536911132896792740653248175636	0
-0.33948000233582714100400750671825584351249611529979211948875932860984803362210660439141750847721309448927037020041102209485349264847326994313585681904280801262649422156036446502428929127740019999887143311642768874862032751273528736322125290526084446395060212971245256662823645766870757696747881804205208405483668484050472846547850011893550400931278373963252883792635253326898247221423226204773287931980864357783173636397641439498	0
-0.33790358684400768779192324778377624292391151094155449768174955860916279832968603065112392451478468316227622809455778997270678830399172350181815735607661889098075308852265465288873475548225700756391932656223050877741243917417318292583676999064494330749086706641394687220131016816673765997307928704104038276292738296903900045562778911658285328189862927422654192147249974549205582015785901646266009410642969906791661363258216615895	0
-0.336566061550586091149691412452593170640408388147178108428459480884213179781751825737129931432692898081384647594229616500768305929451908856969775990492529998052563537054317295284727789114184688394021857093986261151405213680876186308541153173852037309688127412066191830335718522143994748019364915332740655638381941369485001164327780531854467333787844493561639576874420447036420850115707637187430367446841225261019948970436703795	0
-0.33546163914479006317284328239428446048849860004192701756511795429750098797259371721230157954794884356470908083811610652374425391135147011390550586449475710916558278610971649758988951630167704756451747063029430402606542700617297091733826010555894474312057591472417240099357228421950045355383172916556417837967469387420530636518048701198862378763867576368351563001220628985725330249604515111148411775639679591042616676307448780191	0
-0.33458536209882257503423557426961596369276383070549850431947854844110806842495215760628830140650926877335516772272959846746170989300570441423934872263326825452139027681995749402724205882200977947288969976474245560555267257382395881032715457074263857246674236805004591912052425913001540161134714435248496438342380302612098937233756742959207250977450378890116217859457133388432390135111625791534532849259835535036498499441214568435	0
-0.3339327872687507247366235105550321746307263037500643760247858759502555589850789825340969593308201890778541866353313382759950715596061453090405743370885506805496624904806198191962666633269611600140474716504389197135068908228232372201449682251210183309498428273226057812652146134574949041724919250138207649487421633287180727183846086779255960001007677436421254894763115867630293942562359390147698061395099496622195349673998162225	0
-0.33349762297057704060638911401000316449833621728472085614083080538284897406379328164534435303680409851062779872350304022900103609494906937979444247635823708067227442650063173216217257751074830865274856124814959385317747189943342219467917437319465164334592332239594266820828005574797141459788518866508998350763423404744306606965775095388863290258887860795397415024137181553167695504958509388511334797984680735480857179815893739384	0
-0.33330982666327462723544210914374276971103880462024878799413869958175683798962048395877578603520688724249800312659778306416729550343085874040426371786791577066230607618146397192044558282065323780455717135530062022328577536592815217422549662491150029901670204468904139703654162505185550946054851978202259422331678536333117871321607142490111358132244606530533831359213876716139780014661076336106326369240361546404252229356114496836	-0.000036306159384264242372070565025987445792486426343473055602408342311271128604828660108179403697360963480994622796984968934077105462424138622315711549582161517095723303538574501972803777405756599134249049179047821495157739023000973224937383331582279861245296642195685587838312316188405372066808573584787402614413101168486873939223927447244575298655217634342381549918667826293533206268353501865542497117530730155446241314450552611191
-0.33330982666327462723544210914374276971103880462024878799413869958175683798962048395877578603520688724249800312659778306416729550343085874040426371786791577066230607618146397192044558282065323780455717135530062022328577536592815217422549662491150029901670204468904139703654162505185550946054851978202259422331678536333117871321607142490111358132244606530533831359213876716139780014661076336106326369240361546404252229356114496836	0.000036306159384264242372070565025987445792486426343473055602408342311271128604828660108179403697360963480994622796984968934077105462424138622315711549582161517095723303538574501972803777405756599134249049179047821495157739023000973224937383331582279861245296642195685587838312316188405372066808573584787402614413101168486873939223927447244575298655217634342381549918667826293533206268353501865542497117530730155446241314450552611191

==> plotdata/polesBorelBeta400.txt <==
-7.79329600991	0
-3.61763357777	0
-1.05904428972	-3.10126568003
-1.05904428972	3.10126568003
-1.17083130107	-2.91389284147
-1.17083130107	2.91389284147
-1.25479025274	-2.75990524383
-1.25479025274	2.75990524383
-1.32323423633	-2.62339474642
-1.32323423633	2.62339474642
-1.38099739612	-2.49828381586
-1.38099739612	2.49828381586
-1.43062547066	-2.38144174508
-1.43062547066	2.38144174508
-1.47367213746	-2.27099201988
-1.47367213746	2.27099201988
-1.51117472214	-2.16569962518
-1.51117472214	2.16569962518
-1.54386873714	-2.06469808095
-1.54386873714	2.06469808095
-1.57229831253	-1.96735044462
-1.57229831253	1.96735044462
-1.59687855823	-1.87317152731
-1.59687855823	1.87317152731
-1.61793327169	-1.78178117877
-1.61793327169	1.78178117877
-1.63571894722	-1.69287463942
-1.63571894722	1.69287463942
-1.65044067119	-1.60620286569
-1.65044067119	1.60620286569
-1.66226294298	-1.52155897908
-1.66226294298	1.52155897908
-1.67131716266	-1.43876862877
-1.67131716266	1.43876862877
-1.67770681768	-1.35768293796
-1.67770681768	1.35768293796
-1.68151098984	-1.2781731994
-1.68151098984	1.2781731994
-1.68278654768	-1.20012677737
-1.68278654768	1.20012677737
-1.68156921321	-1.1234438495
-1.68156921321	1.1234438495
-1.67787355144	-1.04803473293
-1.67787355144	1.04803473293
-1.67169179493	-0.973817610691
-1.67169179493	0.973817610691
-1.66299125313	-0.900716523552
-1.66299125313	0.900716523552
-1.65170983265	-0.82865952088
-1.65170983265	0.82865952088
-1.63774881447	-0.757576807969
-1.63774881447	0.757576807969
-1.62096095822	-0.687398423911
-1.62096095822	0.687398423911
-1.60112789497	-0.618051563996
-1.60112789497	0.618051563996
-1.57791208902	-0.54947105571
-1.57791208902	0.54947105571
-1.55080533986	-0.481692468494
-1.55080533986	0.481692468494
-1.51937314691	-0.415016805026
-1.51937314691	0.415016805026
-1.48441175017	-0.349262306113
-1.48441175017	0.349262306113
-1.4271473486	-0.268281360467
-1.4271473486	0.268281360467
-1.36663825766	-0.225694076646
-1.36663825766	0.225694076646
-1.24698452349	-0.164290633592
-1.24698452349	0.164290633592
-1.20095386161	-0.133430176204
-1.20095386161	0.133430176204
-1.15510239777	-0.0973220780125
-1.15510239777	0.0973220780125
-1.04545033051	0
-1.00942312458	-0.0713956458511
-1.00942312458	0.0713956458511
-0.98035380265	-0.0623840865564
-0.98035380265	0.0623840865564
-0.957125446827	-0.0488869431942
-0.957125446827	0.0488869431942
-0.935128794512	-0.0287833722921
-0.935128794512	0.0287833722921
-0.886859017962	0
-0.851767728483	0
-0.82296866291	0
-0.797245755465	0
-0.773331596521	0
-0.750323969932	0
-0.70458343694	0
-0.682795061629	0
-0.674914778874	-0.010020655555
-0.674914778874	0.010020655555
-0.666232477959	-0.0120380220379
-0.666232477959	0.0120380220379
-0.657761237287	-0.00958537296328
-0.657761237287	0.00958537296328
-0.645085669883	0
-0.62960603434	0
-0.616560488391	0
-0.604591369392	0
-0.593387507304	0
-0.582807745996	0
-0.572767195321	0
-0.563206618253	0
-0.55408097119	0
-0.545354119923	0
-0.536996023471	0
-0.528981068395	0
-0.521287005182	0
-0.513894228698	0
-0.506785269103	0
-0.499944418551	0
-0.493357449293	0
-0.487011395521	0
-0.48089438095	0
-0.474995480076	0
-0.469304604772	0
-0.463812410295	0
-0.458510216452	0
-0.453389940752	0
-0.44844404118	0
-0.44366546679	0
-0.439047614701	0
-0.434584292409	0
-0.430269684524	0
-0.426098323229	0
-0.422065061888	0
-0.418165051327	0
-0.414393718395	0
-0.410746746483	0
-0.407220057726	0
-0.403809796675	0
-0.400512315237	0
-0.397324158757	0
-0.394242053103	0
-0.391262892673	0
-0.388383729253	0
-0.385601761677	0
-0.382914326243	0
-0.380318887873	0
-0.377813031987	0
-0.373060967906	0
-0.370810469496	0
-0.368640961534	0
-0.366550533505	0
-0.364537360295	0
-0.362599698278	0
-0.36073588183	0
-0.358944320211	0
-0.357223494759	0
-0.355571956352	0
-0.35398832308	0
-0.352471278095	0
-0.351019567603	0
-0.349631998967	0
-0.348307438897	0
-0.347044811719	0
-0.345843097687	0
-0.344701331364	0
-0.343618600024	0
-0.342594042102	0
-0.341626845658	0
-0.340716246868	0
-0.339861528508	0
-0.339062018433	0
-0.338317087983	0
-0.337626150298	0
-0.33698865841	0
-0.336404102973	0
-0.33587200932	0
-0.335391933325	0
-0.334963455046	0
-0.334586168181	0
-0.334259661329	0
-0.333983482799	0
-0.333757071914	0
-0.333579623389	0
-0.333449824784	0
-0.333365184896	0
-0.333329001667	-6.73055605168e-6
-0.333329001667	6.73055605168e-6

==> plotdata/polesPadConformal2BetaMOMMappedBack200.txt <==
-0.668844040426	0
-0.318424733801	-0.0995107053527
-0.318424733801	0.0995107053527
-0.338874379976	0
-0.334535084818	0
-0.333581349822	0
-0.333370800703	0
-0.333335452797	0
-0.333333276135	7.52834381285e-8
-0.333333276135	-7.52834381285e-8
-0.333333345309	-5.102561408e-8
-0.333333345309	5.102561408e-8
-0.333332504863	0
-9.11658141642	-1.77200486874
-9.11658141642	1.77200486874
-0.73142999978	0.191325239777
-0.73142999978	-0.191325239777
-0.779017059864	0.0226920767538
-0.779017059864	-0.0226920767538
-0.664514107686	0.0181540640673
-0.664514107686	-0.0181540640673
-0.655242176982	0.00547567797744
-0.655242176982	-0.00547567797744
-0.656554297319	-0.00516995622102
-0.656554297319	0.00516995622102
-0.664297616844	-0.0123143570316
-0.664297616844	0.0123143570316
-0.679234095127	-0.0130503573715
-0.679234095127	0.0130503573715
-0.840202220275	-0.0673113988123
-0.840202220275	0.0673113988123
-0.883050411373	-0.114763836927
-0.883050411373	0.114763836927
-0.93075303289	-0.159408229363
-0.93075303289	0.159408229363
-0.993278560615	-0.230742139055
-0.993278560615	0.230742139055
-1.02768720643	-0.313793003276
-1.02768720643	0.313793003276
-1.05717761746	-0.400787699409
-1.05717761746	0.400787699409
-1.08012739616	-0.495740468752
-1.08012739616	0.495740468752
5.85277884752	-3.75415545586
5.85277884752	3.75415545586
6.81834963447	-1.07946230423
6.81834963447	1.07946230423
-1.09545433754	-0.599510930816
-1.09545433754	0.599510930816
-1.10224233479	-0.713584344682
-1.10224233479	0.713584344682
-1.09887830428	-0.840884486534
-1.09887830428	0.840884486534
-1.08214285703	-0.98737578283
-1.08214285703	0.98737578283
-1.04387191071	-1.16896991935
-1.04387191071	1.16896991935
2.4087114137	0
1.82528547053	0
1.50091279906	0
1.28646751799	0
1.13188017686	0
1.01428580008	0
0.921445747082	0
0.846115669646	0
0.78369361326	0
0.731097768143	0
0.686177650226	0
0.647382197164	0
0.61356182485	0
0.583844853729	0
0.557557382636	0
0.534169644844	0
0.513259095664	0
0.494484402223	0
0.477566729995	0
0.462276029357	0
0.448420820533	0
0.4358404723	0
0.4243992883	0
0.413981923599	0
0.40448979375	0
0.395838233758	0
0.387954230203	0
0.380774596092	0
0.374244491029	0
0.368316213014	0
0.362948205444	0
0.358104235285	0
0.353752707024	0
0.349866081991	0
0.346420372733	0
0.343394672032	0
0.340770636922	0
0.338531700615	0
0.336661103979	0
0.335132919282	0

==> plotdata/polesPadConformal2BetaMappedBack100.txt <==
-0.337636018514	-0.00138478096993
-0.337636018514	0.00138478096993
-0.332963700881	-0.0022149043152
-0.332963700881	0.0022149043152
-0.331500680576	0
-0.458049488273	-0.0382763577042
-0.458049488273	0.0382763577042
9.0262932945	-2.80908021461
9.0262932945	2.80908021461
-0.484309128866	-0.101408538334
-0.484309128866	0.101408538334
-0.501768960365	-0.168901858287
-0.501768960365	0.168901858287
-0.511755782404	-0.245790133611
-0.511755782404	0.245790133611
-0.512952733097	-0.32996876122
-0.512952733097	0.32996876122
-0.50297666188	-0.421570047521
-0.50297666188	0.421570047521
-0.478582263042	-0.524651602074
-0.478582263042	0.524651602074
-0.386365738837	-0.218868679482
-0.386365738837	0.218868679482
-0.431740006636	-0.649724551269
-0.431740006636	0.649724551269

==> plotdata/polesPadConformal2BetaMappedBack200.txt <==
-0.36660420637768421189845960028128887687851452124059001112650772195443508287263607204796254432001532502940089407871642369857633289163105071184588062292947571314449502626472248808467704260363797168765646578587177543284848095888156588057764534949432679328485665075041710899290861188192899957819016155148637589900451777436315604031431232682976696035703112775000942724995145922900922825871038664207398022265499625998569904433173672892181662950351970630981170172713689504700764428733295262807499538770695858181546553174	-0.04924519278611892150927041534300124886083825945561070244444127224370191254356800301052508789365568843673427528287354314208830287049164073273014695070809754435381311416586164295096756395239683131153220444431727432323624654686236648908702414805776707636542143339346291796654103624834221235420491484291880918552119213529598754984468308939153857910204199744177962094598628217822797443119600963138405775131992335219884167321795973921701087534653827209947450317025399465607527476545362577316586401730665794303263081465
-0.36660420637768421189845960028128887687851452124059001112650772195443508287263607204796254432001532502940089407871642369857633289163105071184588062292947571314449502626472248808467704260363797168765646578587177543284848095888156588057764534949432679328485665075041710899290861188192899957819016155148637589900451777436315604031431232682976696035703112775000942724995145922900922825871038664207398022265499625998569904433173672892181662950351970630981170172713689504700764428733295262807499538770695858181546553174	0.04924519278611892150927041534300124886083825945561070244444127224370191254356800301052508789365568843673427528287354314208830287049164073273014695070809754435381311416586164295096756395239683131153220444431727432323624654686236648908702414805776707636542143339346291796654103624834221235420491484291880918552119213529598754984468308939153857910204199744177962094598628217822797443119600963138405775131992335219884167321795973921701087534653827209947450317025399465607527476545362577316586401730665794303263081465
-0.347682636043430920080529718422419804757480912546518509018733983921894436181846687351956937402164821063756590646235024889223098378888673379922949041151238596868909355637896457174587806776371282329815295307295729375700847691603243978851951108634023261323931073594184680353485649756005996026229856764543508002096222799881226329611973075948803815935421957063985460123983700899199587603717397136106733928185646430542376839097573124540824448820100424526111499158520805219389286631187586307522301404179427459486523460616	0
-0.336482586314849436354604524693458722299038019828813633850114332742974815903557346434224580978506167485943390337235737186876468889877856813026128475218482299639341224951159185482866529384431739762045876129980148531558424919248176962749924019863723354767953979876718648326919157881624516107251734458894489312713748428522363681110005534206198056924779725664201208163037500569609154080433512175342409449482828604911072749269422096555189633877500514917409689893724185415446876521187164440258488405017956931456032548727	0
-0.334220388616491098546141958481653039997360844488626489289884325622503808968056697888631013802740094507063309164167678022474379060329015364120900328349997220059073754194331801932233384815165630971898701890979544103526329998968485494692121056443590165058856454435449088418687100833692402841188541544254460221087061354109524240562133800338112231578060545645818581388253111484842015791583134485055045809698863856732806677040246701330158692708300805607095799607921015310637397255273788145301135530583456509612089038927	0
-0.333564530965127997288694700296014897698341471632363320735056167763079547813211201663726280994543879925641228073769351467926315913060964903655665638400467114562937830633979880013581863233725409502223468640037424887495660837269266881193174070509447412970605285602145127837250737719530972847432928397627871243995077961941477769334447024251679696483182473489677361201888537194950766470653839010719986925575038042402703190401902143695505810300781873210089551926022005820666723284132842496301205597495518623147678422605	0
-0.333380190084865441139279192397389707273628565924457988513098745375444524884182900154696281561438541163960838520583608271418720795243522838821310810374661667374658688803871347206718094126960386060410521657415054341666090817034231150744534840241273058571553323641676457129811144196298725261772611635077339664835567396362174989793902649704535850465609457138814544232079305909749028941839730073368575194129208215182641322859812418836288096015318258718159588395713483241698273189642820233014179584658019612140540150292	0
-0.333337917539991301358553390534332398609205814292901603644205070440533710519409788667085811889227922279785691128578786666871450211631715128820842904629515744659234733557177839529145981209846940075914041493075695206137084013049523624479303923627745623869869985526011217689184562251307646457969170505556406067215064526247597120965668660674399088190367380781699268014137214427075613176786826561368544818414712417829905162548035954843312972642478904650535572955392614423108287163508164779039548762599589680876342676273	0
-0.333332963251438814846150943395328542831910262032262132094091818336801721673903488846340703427882891641162281577446456176042286654596899020806100074329636734869214596184997886437421601374702721164920815175548054788017884472787351551035451891211013931489869183770385908317317855758130108968514413948054388513634932955137505953103772488309629541636093164210211448366179927521506014983855221657390616255810817055902917778852968933966361824624168621150589787909522555991846842617707416023586195488675490434230009447919	-8.53942722688309943221757584775649724109981757782062465818183202952868072814411502244251951370717553940528941647793840331077104589496246357794491385208448637690262455282128699642080255447398547763207260213927978520440892097702690801231059605209492534375486975210025674028282517370296467221388354338157924274866168172649469243813158245380645421894739771803610210391514277804915517946610028628181248822852573405909787505018917707891265029294257889836137819531640230567204808769809756315876353217531460125087847e-8
-0.333332963251438814846150943395328542831910262032262132094091818336801721673903488846340703427882891641162281577446456176042286654596899020806100074329636734869214596184997886437421601374702721164920815175548054788017884472787351551035451891211013931489869183770385908317317855758130108968514413948054388513634932955137505953103772488309629541636093164210211448366179927521506014983855221657390616255810817055902917778852968933966361824624168621150589787909522555991846842617707416023586195488675490434230009447919	8.53942722688309943221757584775649724109981757782062465818183202952868072814411502244251951370717553940528941647793840331077104589496246357794491385208448637690262455282128699642080255447398547763207260213927978520440892097702690801231059605209492534375486975210025674028282517370296467221388354338157924274866168172649469243813158245380645421894739771803610210391514277804915517946610028628181248822852573405909787505018917707891265029294257889836137819531640230567204808769809756315876353217531460125087847e-8
-0.333333421894793681301400200720815357613542953743444374611643506388037635746946265113393902761928218324010902889383429391810710524855138188693104205917281829029839015467014401008999776605754167167206313034219147242223365053057591741374906948148596795663666721905607876967388796182170337570773798814732013796036873200510342432511305593278982319954885160839646984478317608844443296898537530087996971464181159930742705588161618150350516848252642735855146147127798896777449263332671628965736960859746406105269010290943	1.497817259533309020434964533373978988671711686236473516164924509478169628158307961735732075672120906192228709826347625625959064265625907604149416946411342155491954575935585123217744904326086206958831215159908005534945111019238822999218151726583239036168968074105797337715907953409811156615477159054605758636158435683495570550705866959452685654586091026474999597114999415590037824036814071609682146178589487062022258570446629836303933820946968247437382879876486909685970954379842724148295387957045851026015595e-7
-0.333333421894793681301400200720815357613542953743444374611643506388037635746946265113393902761928218324010902889383429391810710524855138188693104205917281829029839015467014401008999776605754167167206313034219147242223365053057591741374906948148596795663666721905607876967388796182170337570773798814732013796036873200510342432511305593278982319954885160839646984478317608844443296898537530087996971464181159930742705588161618150350516848252642735855146147127798896777449263332671628965736960859746406105269010290943	-1.497817259533309020434964533373978988671711686236473516164924509478169628158307961735732075672120906192228709826347625625959064265625907604149416946411342155491954575935585123217744904326086206958831215159908005534945111019238822999218151726583239036168968074105797337715907953409811156615477159054605758636158435683495570550705866959452685654586091026474999597114999415590037824036814071609682146178589487062022258570446629836303933820946968247437382879876486909685970954379842724148295387957045851026015595e-7
-0.333333387909407294093056232558040821176514481662243097825087499636116132670518109012358618266444396942025325640342330994697012732421548956295291167500228586642187084262339729178572957684489981856577791980726866960804018714798266423971654837226190728790150016598765502999170287281303535382198045946299078347922734952050544089855951941491133131332029915871953176148910021938376918329130719645060755497691698492454585288379044567891830465695790632097245966217473716749432037001472908950079126802637393272836358641508	-1.0399548118732475459085028877604714945108058745786076768669162489855117578631128581954319228296411122760220483295818719518033644893531894011788341308130657507494421773749244150705528983618306755026191115163084947218635364883453061083628869976082878264959849839149795070230209524321927109710364015706153650764496283900360817368648829089963402912555130514683358371320899820385577820848577682690169645309391880806186721418832986699302698964174234826643206010576947399486553939404183751436234521487995565809713938e-7
-0.333333387909407294093056232558040821176514481662243097825087499636116132670518109012358618266444396942025325640342330994697012732421548956295291167500228586642187084262339729178572957684489981856577791980726866960804018714798266423971654837226190728790150016598765502999170287281303535382198045946299078347922734952050544089855951941491133131332029915871953176148910021938376918329130719645060755497691698492454585288379044567891830465695790632097245966217473716749432037001472908950079126802637393272836358641508	1.0399548118732475459085028877604714945108058745786076768669162489855117578631128581954319228296411122760220483295818719518033644893531894011788341308130657507494421773749244150705528983618306755026191115163084947218635364883453061083628869976082878264959849839149795070230209524321927109710364015706153650764496283900360817368648829089963402912555130514683358371320899820385577820848577682690169645309391880806186721418832986699302698964174234826643206010576947399486553939404183751436234521487995565809713938e-7
-0.33333322947054419598734675631421082105150812896350663100948691287900891030245242396374478453249446603788539364559054424180534794585999782823576309215219238297258724742646386596002003608890251717093424008499468785727590354837925049714248154472356391279037777657124184320167699587777012960267117998847775521850841370930041647998358676161019379277215286005692004110184057143423820381602793687924277059065666609203971916168467331793212047717008021601232079552668915287050482067473434600699350362990725115407733138318	0
-0.332636076874118649539051229936125853962479568448295511078109797519147510620248992067108104265790873179357018826150985005439098965153684948836112210079288924154339480224009918930774166413623564455125406503732008279912436160033539208690116534603104040246242778450990217394658967902932557354883620515775303659227918098190232049422936511437386233989516642942462956991601553726281564648320470817739493328639611680448746770560377931146653070059765199237625188100598342946605534877994944544833599709454048630046558604652	0
-0.658654790843391687776677890723174475772622398610392115794641817703399122377530003690565937728427334954490102059950413951664022971288766209660334895612367528410094526421490686703177819956957785852025737640972086392746350678481665177045757775714577862856903846080544487763588642238733043299665257421958439030655456476094564382760313067786368422787565699330295246571967348598326585661655784574537333275389253154276601633194571521889260309086740234275116973905992722194272819332478308700369799151133521329323972635006	0.268213500314455823977322176828554396908343136561946369946174374372715540957226524514944359324770511345544441796533955887633359699609330723219791367966728475732262153971916359552116281678058788297796304181366653533131938354174424497432069798864054693662850851012325849428606263791695101949105109794942650106896693774157339099874947995182644526996988843885999196535617527315318730049593191193493218478578559897526736417984340125853829555579975333484457494087225989305047432369096314805012261348038528276594426838333
-0.658654790843391687776677890723174475772622398610392115794641817703399122377530003690565937728427334954490102059950413951664022971288766209660334895612367528410094526421490686703177819956957785852025737640972086392746350678481665177045757775714577862856903846080544487763588642238733043299665257421958439030655456476094564382760313067786368422787565699330295246571967348598326585661655784574537333275389253154276601633194571521889260309086740234275116973905992722194272819332478308700369799151133521329323972635006	-0.268213500314455823977322176828554396908343136561946369946174374372715540957226524514944359324770511345544441796533955887633359699609330723219791367966728475732262153971916359552116281678058788297796304181366653533131938354174424497432069798864054693662850851012325849428606263791695101949105109794942650106896693774157339099874947995182644526996988843885999196535617527315318730049593191193493218478578559897526736417984340125853829555579975333484457494087225989305047432369096314805012261348038528276594426838333
-0.691597957783572992888556590756617844276450895954707521807540264955105957821827931234565755935847076359029853391883605846940038289580310857112863639134525064986773847160055338478991645561696485110071988992810568172664117335602395537776698401793669986698696005359836790637291135873673454572913768504537333315916469917231180076745550480066025729188488601916354027231190963048899563038459270573840709415057540935464976733625669177914719989199492390826312907675374479569419562869595411377966049716392328892568994423229	0.169633144595048012134101404163410030205233955835784203499204320173507211713175864775545496526829623933849700277696283901438845939055826608966149757435503374590306847130919237038140719356530400808566555544433575081402136371818762800975569833813252949432516490161448735927749548409447694926911655131226412319789863310799756729684163377294967584435869539909605232448685996374212630010662495562233520286177124597301398907048685578326959798458712296954635652263843514114855755713588872997859955778609585498392484646381
-0.691597957783572992888556590756617844276450895954707521807540264955105957821827931234565755935847076359029853391883605846940038289580310857112863639134525064986773847160055338478991645561696485110071988992810568172664117335602395537776698401793669986698696005359836790637291135873673454572913768504537333315916469917231180076745550480066025729188488601916354027231190963048899563038459270573840709415057540935464976733625669177914719989199492390826312907675374479569419562869595411377966049716392328892568994423229	-0.169633144595048012134101404163410030205233955835784203499204320173507211713175864775545496526829623933849700277696283901438845939055826608966149757435503374590306847130919237038140719356530400808566555544433575081402136371818762800975569833813252949432516490161448735927749548409447694926911655131226412319789863310799756729684163377294967584435869539909605232448685996374212630010662495562233520286177124597301398907048685578326959798458712296954635652263843514114855755713588872997859955778609585498392484646381
9.7888749169371073451836357675854681457976192217025972463311919263739423308046452164950498089530441897983459893069987514686265657906702729121162964823531269303053174996232995205542492845812728397205570719251194912400645099142815106733729316803331010181444886407511834342437263250518331412427758846986894985633683824836644542585914936881710188117985882232046185985503956653719304835349214785354393593844405678683308899571164932476750590804132032669673161989771038097165564933475508726533780845543318297507272857226	-20.5078893754086783000119551077518031933045336416652688420209481665849999702409881111199188035358182262725950179300928339657567540379101211508404727562284308284186594047017984042922463548159770718773348523100395623625930829965603857718812915490307136461817544757913812957772855204482328764685823797288196490994507333754085277996973921163575794439583680068884071978261653297096519233542705703374452998161176838262455231981526733024546168486478724748523336404109782585114678003726987151925989781767292602988699521259
9.7888749169371073451836357675854681457976192217025972463311919263739423308046452164950498089530441897983459893069987514686265657906702729121162964823531269303053174996232995205542492845812728397205570719251194912400645099142815106733729316803331010181444886407511834342437263250518331412427758846986894985633683824836644542585914936881710188117985882232046185985503956653719304835349214785354393593844405678683308899571164932476750590804132032669673161989771038097165564933475508726533780845543318297507272857226	20.5078893754086783000119551077518031933045336416652688420209481665849999702409881111199188035358182262725950179300928339657567540379101211508404727562284308284186594047017984042922463548159770718773348523100395623625930829965603857718812915490307136461817544757913812957772855204482328764685823797288196490994507333754085277996973921163575794439583680068884071978261653297096519233542705703374452998161176838262455231981526733024546168486478724748523336404109782585114678003726987151925989781767292602988699521259
-0.662017850966254163676275115589015212532355912179494149060453823187410536310406936011956212223500193143965607436034449738097326771474941484773578848208420639048093549372795075092861580801840557995198399400721916153710351893434320597273697251537901098885960128801062791802373217875695283452317453892839225147702936785522846000178100028071650543305929863919014034632822091803476429431428098853289842643337141603076121134332884056546493294292178760102726835433956056155293357152984308995027883739018479031438434505134	0.019229179358191059345910796769690209507149388153368053632413879967796597543008218271216683966287949167310217876766516099766690591918317823011578746402664930336898971267257922067983568068459901524974781313063842116403028979043070535828994687253256019094442792952681555721043989826506963302830911320815704719069310073425696664176176949611933717098199219127846545517797446363152786619497635610879921631408818042015104269244003097031967312566610355654190555969067916285816406878906714811992334921189186735472253630008
-0.662017850966254163676275115589015212532355912179494149060453823187410536310406936011956212223500193143965607436034449738097326771474941484773578848208420639048093549372795075092861580801840557995198399400721916153710351893434320597273697251537901098885960128801062791802373217875695283452317453892839225147702936785522846000178100028071650543305929863919014034632822091803476429431428098853289842643337141603076121134332884056546493294292178760102726835433956056155293357152984308995027883739018479031438434505134	-0.019229179358191059345910796769690209507149388153368053632413879967796597543008218271216683966287949167310217876766516099766690591918317823011578746402664930336898971267257922067983568068459901524974781313063842116403028979043070535828994687253256019094442792952681555721043989826506963302830911320815704719069310073425696664176176949611933717098199219127846545517797446363152786619497635610879921631408818042015104269244003097031967312566610355654190555969067916285816406878906714811992334921189186735472253630008
-0.654374373184548391666433034169069804268158377185388548989730349921195962099679425287178592222836891106761150415752327368939980715868236785111584034689710324201724211082319001835930407835930939577550657999276227534206308552412433040054897661920760715052142937231333096220526512409623277029244937435653906464352152069461035627987425222732229851873004738991109904474617929583117790409564211738854136538773888594661899004226443170127175721268412582124275527016865172118862844098041004051766653356999219025002232781332	0.007729261849045251723990098993919867831692830926605633741036158534620723623241838338126167275045176555447633475321475957887767934813530967885019387995081266478740673955510575562132616077760064097005229469915366568616420987001523241148582006831466560166548365231804318976455291586933716430516817920204693446111521842766933293762796891552547938161451177430648958590250641660509004450762693941922997296894136346433601792433999458271231386791249259918073048613442578945638332595196295169145324689780199954375911299731
-0.654374373184548391666433034169069804268158377185388548989730349921195962099679425287178592222836891106761150415752327368939980715868236785111584034689710324201724211082319001835930407835930939577550657999276227534206308552412433040054897661920760715052142937231333096220526512409623277029244937435653906464352152069461035627987425222732229851873004738991109904474617929583117790409564211738854136538773888594661899004226443170127175721268412582124275527016865172118862844098041004051766653356999219025002232781332	-0.007729261849045251723990098993919867831692830926605633741036158534620723623241838338126167275045176555447633475321475957887767934813530967885019387995081266478740673955510575562132616077760064097005229469915366568616420987001523241148582006831466560166548365231804318976455291586933716430516817920204693446111521842766933293762796891552547938161451177430648958590250641660509004450762693941922997296894136346433601792433999458271231386791249259918073048613442578945638332595196295169145324689780199954375911299731
-0.680795736697478655001718027099299441660705742040153537393143139531713365642985665202853810339447155807448701558902655012057063743895517070836524983827878017093349912689194875406509159463656861845347092804959280374105472188170344334916884799696675154814125308283849046569293589332110625403113974785467271013323144113513631756534366748119127664538464798186464872105057008557284283248617725691466129950820367860046178700994059648713031353674770478034277839066972123079307025023932905540841728371676182946737095361241	0.00102767872245654164178819363553995924521625405572482489023999693122618992417734311703172769301130964360124937956078069099331334071874154120291722229867040922967882987979116906260062854665383503462492928928350801174265860530553341734713088721582390286205456385244458892375960255659001582308911706898763124696956977701127470546896888873978347103941611321323867675363273885935547748193481733480811422313543062573355235899530627949221944387726789939763338729046879411049415868624680612696651118484857368974372622794
-0.680795736697478655001718027099299441660705742040153537393143139531713365642985665202853810339447155807448701558902655012057063743895517070836524983827878017093349912689194875406509159463656861845347092804959280374105472188170344334916884799696675154814125308283849046569293589332110625403113974785467271013323144113513631756534366748119127664538464798186464872105057008557284283248617725691466129950820367860046178700994059648713031353674770478034277839066972123079307025023932905540841728371676182946737095361241	-0.00102767872245654164178819363553995924521625405572482489023999693122618992417734311703172769301130964360124937956078069099331334071874154120291722229867040922967882987979116906260062854665383503462492928928350801174265860530553341734713088721582390286205456385244458892375960255659001582308911706898763124696956977701127470546896888873978347103941611321323867675363273885935547748193481733480811422313543062573355235899530627949221944387726789939763338729046879411049415868624680612696651118484857368974372622794
-0.654140508285800543158580698124169345316296875625391143519040745650385671888404015282292441693670107830801843330505798876937007980729036803390141972072511886307271104159820023274075498235002539706360277893062701863772787242535313385383821880749175815356838139754361178365595342603750774045326816425342160154801736255650286823034151953710782894880565491875782365572776581878141627427972748210354175148481744677733203170454816777245175662341978109482156027731889220173684887029568311719782132216466669058359291412232	-0.001650623816629557250640691934861360508064789606913085695902982303563506374372489904925489965738953559767731449649071727884760691752834179774760860207936143088256961679076289697220131142120690733350697813439853248435511246654937843459792395028856053137301229040360966046901084763510660725792285862150154095001153273676173423703427832922697366400955120182109608558767066129414621492675159049690552918831278031833726600569048933900454010823194054018350253644763724410169259665117085833764109802641422320539022237599
-0.654140508285800543158580698124169345316296875625391143519040745650385671888404015282292441693670107830801843330505798876937007980729036803390141972072511886307271104159820023274075498235002539706360277893062701863772787242535313385383821880749175815356838139754361178365595342603750774045326816425342160154801736255650286823034151953710782894880565491875782365572776581878141627427972748210354175148481744677733203170454816777245175662341978109482156027731889220173684887029568311719782132216466669058359291412232	0.001650623816629557250640691934861360508064789606913085695902982303563506374372489904925489965738953559767731449649071727884760691752834179774760860207936143088256961679076289697220131142120690733350697813439853248435511246654937843459792395028856053137301229040360966046901084763510660725792285862150154095001153273676173423703427832922697366400955120182109608558767066129414621492675159049690552918831278031833726600569048933900454010823194054018350253644763724410169259665117085833764109802641422320539022237599
-0.658086363777141082140408264056511390975537319272048444459542451626920197634985973018542597934851430767803049678016073926012720938263251286200801701844911025897123343643348710716482996966072327722141503303039472906764989557488698050091238702620880079989541289330788373720106395963908930831980847573545828094862829810577040913264315988561674072665927143627545564565700227523477425012791265226007398597612290986040848455051943919866049968639077615033237657523485600560790253634833852928283969617598257107216424636221	-0.008897916949486349811781688441758496892827458812341517987883178101115249501361395912716595003643458063278416124205045110378971439511922684987826945922253059360915932117973853511103908595912294337709612596388040534762035447554768940245410348549110725251522334256464793867507878995590743756773791348441213446430253112656208279774472277218683756693039828894692623899395560866001227368007366175954035879018440848377415701712140850778908205497402709982825788464382162715530251070517221481781433181824615693108882155112
-0.658086363777141082140408264056511390975537319272048444459542451626920197634985973018542597934851430767803049678016073926012720938263251286200801701844911025897123343643348710716482996966072327722141503303039472906764989557488698050091238702620880079989541289330788373720106395963908930831980847573545828094862829810577040913264315988561674072665927143627545564565700227523477425012791265226007398597612290986040848455051943919866049968639077615033237657523485600560790253634833852928283969617598257107216424636221	0.008897916949486349811781688441758496892827458812341517987883178101115249501361395912716595003643458063278416124205045110378971439511922684987826945922253059360915932117973853511103908595912294337709612596388040534762035447554768940245410348549110725251522334256464793867507878995590743756773791348441213446430253112656208279774472277218683756693039828894692623899395560866001227368007366175954035879018440848377415701712140850778908205497402709982825788464382162715530251070517221481781433181824615693108882155112
-0.677563550053651425552936799961876451029511920611249153709089404437287595804253974619760890802654213998020368061711983572768162013633998481868414212953841260303095311200596447705631137815280279050704240010351013847902844075583940836331445509887730724481913887358273658525192398235037900908214139723356321143677069591336922268542758418962257592435980852678744242736523703547562383435889986301230089618422932485650067640789115006788817005803899477941937697221609554861126251763469925182420383936032410028155047038346	-0.013116375538918156857953479319805346478998921087374283669049156484985617027572986283880731707617627354020518861749917277290075260992896273300112422814397034380101456553635229762426774294256853565246256019258045229365668027363482224028467021324048512356190494301949307499183146776417196257890077680616965656216987079664886281962677806229741635716786798082386922198988093418595145629797049760347693955646870089643410488491736863624661069365350377660752250445210771087895707674405161653385793668616633418084346396192
-0.677563550053651425552936799961876451029511920611249153709089404437287595804253974619760890802654213998020368061711983572768162013633998481868414212953841260303095311200596447705631137815280279050704240010351013847902844075583940836331445509887730724481913887358273658525192398235037900908214139723356321143677069591336922268542758418962257592435980852678744242736523703547562383435889986301230089618422932485650067640789115006788817005803899477941937697221609554861126251763469925182420383936032410028155047038346	0.013116375538918156857953479319805346478998921087374283669049156484985617027572986283880731707617627354020518861749917277290075260992896273300112422814397034380101456553635229762426774294256853565246256019258045229365668027363482224028467021324048512356190494301949307499183146776417196257890077680616965656216987079664886281962677806229741635716786798082386922198988093418595145629797049760347693955646870089643410488491736863624661069365350377660752250445210771087895707674405161653385793668616633418084346396192
-0.665588572253715865059856704406980674132995655315077358306130388450088099997445650312161420917164252539296547344692305705408424141120862983538135614892252254327063426836216379881753829984076437354798220888415496007353103315479402750290369734955005360399381585005328514569052926629730592711271620172216979728361546631410997524568970460913485909095300934841574013506831368408088640275088932445970649251160277798174491392250865165385790761212237504585180273135942027443560776878280081761523527024748121611116134950112	-0.013481817085245025189450677353710979652637712319681996535771860036875640810869394895587832688301871188502024605099342812804962353285042678901379555392746379080263288820461197778839610335216280251621213850277989995332218241166668976771626124379985284416671935235161888056445963403251282402488620609211095452947217745378616898561476121150441181969037625487599057861600650627213229384183231102186024462257465534525635996902379886692722587569716639168534975509612597572171329222134684195364122104028245642341013026815
-0.665588572253715865059856704406980674132995655315077358306130388450088099997445650312161420917164252539296547344692305705408424141120862983538135614892252254327063426836216379881753829984076437354798220888415496007353103315479402750290369734955005360399381585005328514569052926629730592711271620172216979728361546631410997524568970460913485909095300934841574013506831368408088640275088932445970649251160277798174491392250865165385790761212237504585180273135942027443560776878280081761523527024748121611116134950112	0.013481817085245025189450677353710979652637712319681996535771860036875640810869394895587832688301871188502024605099342812804962353285042678901379555392746379080263288820461197778839610335216280251621213850277989995332218241166668976771626124379985284416671935235161888056445963403251282402488620609211095452947217745378616898561476121150441181969037625487599057861600650627213229384183231102186024462257465534525635996902379886692722587569716639168534975509612597572171329222134684195364122104028245642341013026815
-0.803939558254153261484683083270338547038180881134473188171232568133400931528921705022544446606782845023475024331552503833207493859707954219336588423118323317258881493742322918003895537915411979768248627541454334596464666346801208868293827815970611988527688223951827796323200284541599594991164120813792814361296219091226060972602345651265509479933344271206376252968828085241501102568225375126745516420970675512055664229385577964315284049621363547824398214623069466823699639977443871710194793006433113569478301756384	-0.039819681716137664477530617295321547658381053983087845395202572528412638069821492349697682506013280679162468674277686563327240527746120025277287245689161522552058690415141109557734744150082102804726111114183775796212282593986035140751772558435547871149028958586433266515143820714542861049650809429467986345130143321823111368565273030453941367540805077011280651382924907073989309682961139326717848844148521316921386934714911420167205236506452526066128193632818369880614673869941080950825885997484917641557029178035
-0.803939558254153261484683083270338547038180881134473188171232568133400931528921705022544446606782845023475024331552503833207493859707954219336588423118323317258881493742322918003895537915411979768248627541454334596464666346801208868293827815970611988527688223951827796323200284541599594991164120813792814361296219091226060972602345651265509479933344271206376252968828085241501102568225375126745516420970675512055664229385577964315284049621363547824398214623069466823699639977443871710194793006433113569478301756384	0.039819681716137664477530617295321547658381053983087845395202572528412638069821492349697682506013280679162468674277686563327240527746120025277287245689161522552058690415141109557734744150082102804726111114183775796212282593986035140751772558435547871149028958586433266515143820714542861049650809429467986345130143321823111368565273030453941367540805077011280651382924907073989309682961139326717848844148521316921386934714911420167205236506452526066128193632818369880614673869941080950825885997484917641557029178035
-0.839018287978639329185263075846142410057984910694776956519638926368523904067595370854615563036833463047780800296694731395961287133816016557257566837762070944503346160255427606050091794979925919436995548144891710986107650943080467712250691002261146637590823809407270026017293545262125331931786663206151691688728117630741610418049378412661065844050499354888344718167004315418076463647809720385652753511006928158924824762974298244107547500954819057643752728411980010951687825751154069153376209828646061796634878074077	-0.075004173623319894344874626565111505746454427380506330243706604675004602289317241716596321158816887007732327452092352430172522628409111364380220665365676120404257603073176409842041887684032797709198044380458016263743610281204582181657484474711626336136462031410092573012832056975075417633367924146692217342588104573230738747816899825998004982944057541554464530604215108959895286938700727740897877130951997998486414436772472439709670883229505476921666471514586670316938746721661227828339040786199991087419490458723
-0.839018287978639329185263075846142410057984910694776956519638926368523904067595370854615563036833463047780800296694731395961287133816016557257566837762070944503346160255427606050091794979925919436995548144891710986107650943080467712250691002261146637590823809407270026017293545262125331931786663206151691688728117630741610418049378412661065844050499354888344718167004315418076463647809720385652753511006928158924824762974298244107547500954819057643752728411980010951687825751154069153376209828646061796634878074077	0.075004173623319894344874626565111505746454427380506330243706604675004602289317241716596321158816887007732327452092352430172522628409111364380220665365676120404257603073176409842041887684032797709198044380458016263743610281204582181657484474711626336136462031410092573012832056975075417633367924146692217342588104573230738747816899825998004982944057541554464530604215108959895286938700727740897877130951997998486414436772472439709670883229505476921666471514586670316938746721661227828339040786199991087419490458723
-0.86923513620412014370585736236276876395361619945593138730316652919704600471851391850768948368799469493185301168023600879099316808131902198485779951657421823294729504100255886471424921443386215676877133052369254723654151984231150316356303767680028756899413375148856812764736975333392461125540646851424202765588531299971518989170261593656549181382068582939433540726009752893453646070778365701593170869035922838260768911935644687817949129308811206519148324337507156206275152318810039919078331495307083615893172016283	-0.107188886121170866622242574254893272303635911659754515959264558305344529732457512199632517221931763572488770572436697351562209182800454626527362925236735788310098342375216053544160915058764676327719038619247297134267103423228579539093974629240213910247590759432094975806202598383092181410948008471793506209841615980986513555496115908084459178698140664831692777307375156915275513562662076694733395898909477692642283720817095474648848813126385525297210042839393202971816442295648849198381780820680801364017149049114
-0.86923513620412014370585736236276876395361619945593138730316652919704600471851391850768948368799469493185301168023600879099316808131902198485779951657421823294729504100255886471424921443386215676877133052369254723654151984231150316356303767680028756899413375148856812764736975333392461125540646851424202765588531299971518989170261593656549181382068582939433540726009752893453646070778365701593170869035922838260768911935644687817949129308811206519148324337507156206275152318810039919078331495307083615893172016283	0.107188886121170866622242574254893272303635911659754515959264558305344529732457512199632517221931763572488770572436697351562209182800454626527362925236735788310098342375216053544160915058764676327719038619247297134267103423228579539093974629240213910247590759432094975806202598383092181410948008471793506209841615980986513555496115908084459178698140664831692777307375156915275513562662076694733395898909477692642283720817095474648848813126385525297210042839393202971816442295648849198381780820680801364017149049114
-0.89983162371736848210865027613020055949738966060708170886643076361776909465530758537799553731239332330164791445272822954814602155045921079519957210174651471520036115892950585810460111645310682614283086210354522052707307154854461758566932430954692293590319469190153357190451743222386544338009518956588097131656705630028183008807932801924946791988322835630227644699187287693846025482733532806882231118330141267219249909886847062150531743079307161981975108501884438034040428239816743327243749053167389091243274224754	-0.138691975745941155041794903055654568303629183772778608552913104905209199858454210985724810374776856016956493592054366224320361142540996161679906832790444482758890626786918378822795768414396435434928918249976527456710178047411055056806965198337388032629562569340796845806906327287678696715047201113524989269665454426467969883192445288792226420742299882576407194451768832605989192640941904296666113362692740522594019388812388419313359478850062445518418097694181899546239865961634851828099211841680601914316458563296
-0.89983162371736848210865027613020055949738966060708170886643076361776909465530758537799553731239332330164791445272822954814602155045921079519957210174651471520036115892950585810460111645310682614283086210354522052707307154854461758566932430954692293590319469190153357190451743222386544338009518956588097131656705630028183008807932801924946791988322835630227644699187287693846025482733532806882231118330141267219249909886847062150531743079307161981975108501884438034040428239816743327243749053167389091243274224754	0.138691975745941155041794903055654568303629183772778608552913104905209199858454210985724810374776856016956493592054366224320361142540996161679906832790444482758890626786918378822795768414396435434928918249976527456710178047411055056806965198337388032629562569340796845806906327287678696715047201113524989269665454426467969883192445288792226420742299882576407194451768832605989192640941904296666113362692740522594019388812388419313359478850062445518418097694181899546239865961634851828099211841680601914316458563296
-0.96877517774418816927126768861211509915787240933119182236082407872125252630212059640104050783036662691252968027393101536599164297191383274818626884820731657797936360172363482231663466628003236714503444257349958637687420565711123481948364904665821265907396835978458168176042681102504202096494524134314742656372563573185141898938841168526602990442694262577592917497352759823116678177964553290317050592276582502424451492813764875982434106659297803819577387273555973353133663865063717518034241512105196371336463481919	-0.214925096035014855266297186594655661643462364875804773858226456406797207912109188611098053447751273104718345450257904424235241477504062396896923526176071751679714541939112231235275752576078142284375975629749598608422956205333964306279369219231339071857615287791566823717154880463645641842422695307419911433986661032410563284469131353712027655717737601933220060585289983764192349490216097860624071572579636894185815376172129926121287949401167070129226121275186182482179132852046644235186600791579052759600919061401
-0.96877517774418816927126768861211509915787240933119182236082407872125252630212059640104050783036662691252968027393101536599164297191383274818626884820731657797936360172363482231663466628003236714503444257349958637687420565711123481948364904665821265907396835978458168176042681102504202096494524134314742656372563573185141898938841168526602990442694262577592917497352759823116678177964553290317050592276582502424451492813764875982434106659297803819577387273555973353133663865063717518034241512105196371336463481919	0.214925096035014855266297186594655661643462364875804773858226456406797207912109188611098053447751273104718345450257904424235241477504062396896923526176071751679714541939112231235275752576078142284375975629749598608422956205333964306279369219231339071857615287791566823717154880463645641842422695307419911433986661032410563284469131353712027655717737601933220060585289983764192349490216097860624071572579636894185815376172129926121287949401167070129226121275186182482179132852046644235186600791579052759600919061401
-0.99998845040126002584271468538187749722036314143611615771989877130032422087644092114104493500961605502021929812790167092804627648375692338766937145575934024877392023156346429287194753872748447590137778858787891217070568477260217367752509345776084871210313540189805987322650936904638396543884928299020718127246227156847433787626424287633386013360250791047776785543044848361894317393116692959822486107557502977148162446024905897873997470674255404575232317115776124446856895022168270326448558536671230852241343564288	-0.26415599100490107250137382363939134635477493140463986353017381686600636877945920314859857002045309408163585302340512042934296288631402073636089741857450449575725618182225968519210079530485002909795966091752695374912017149808612489091594131334468174794667500720556899424341714542563144462874577280340106983441991609618199443249334456355577306014320598792378924597374914157356920935621578963848935219348565404775813816624257703560302873976414075816363690296991422372338891082750889532709137945568391097180518406606
-0.99998845040126002584271468538187749722036314143611615771989877130032422087644092114104493500961605502021929812790167092804627648375692338766937145575934024877392023156346429287194753872748447590137778858787891217070568477260217367752509345776084871210313540189805987322650936904638396543884928299020718127246227156847433787626424287633386013360250791047776785543044848361894317393116692959822486107557502977148162446024905897873997470674255404575232317115776124446856895022168270326448558536671230852241343564288	0.26415599100490107250137382363939134635477493140463986353017381686600636877945920314859857002045309408163585302340512042934296288631402073636089741857450449575725618182225968519210079530485002909795966091752695374912017149808612489091594131334468174794667500720556899424341714542563144462874577280340106983441991609618199443249334456355577306014320598792378924597374914157356920935621578963848935219348565404775813816624257703560302873976414075816363690296991422372338891082750889532709137945568391097180518406606
-1.02704343111140040556398751208925683247910347893171340800870385367107578630090218259844469569106579569131546430881007502234693518103009467516828826311742231820010035550012685601784436083968156623687519465207057933237538755342922840374980502046688455288525462569378632646280755619495737227198664491365974247054428978895333124121700918634738581033939899529200355461358531154486818180303431142310031019725919554882092112568074523822830810727818053853498856905006721149920300692410262015071482551250020472600645741797	-0.317747431583700035309205517298882875037879027642181579977577480611301962682997627041908069699751356424558493768431403066070898131817818918773240041571905534297259191332142310098294815072561334931058380696041125385180788975818469015122909943514412756421483812015814517580396228163994030943559672650070200301660191922851055771888297781610647890552979144555303097808225137738967626735837755955045367507345059355918585469720553558932387782646292501824855308060684115010331546363974660116310219933448571490697351906944
-1.02704343111140040556398751208925683247910347893171340800870385367107578630090218259844469569106579569131546430881007502234693518103009467516828826311742231820010035550012685601784436083968156623687519465207057933237538755342922840374980502046688455288525462569378632646280755619495737227198664491365974247054428978895333124121700918634738581033939899529200355461358531154486818180303431142310031019725919554882092112568074523822830810727818053853498856905006721149920300692410262015071482551250020472600645741797	0.317747431583700035309205517298882875037879027642181579977577480611301962682997627041908069699751356424558493768431403066070898131817818918773240041571905534297259191332142310098294815072561334931058380696041125385180788975818469015122909943514412756421483812015814517580396228163994030943559672650070200301660191922851055771888297781610647890552979144555303097808225137738967626735837755955045367507345059355918585469720553558932387782646292501824855308060684115010331546363974660116310219933448571490697351906944
-1.05005475393348904578458319391225392988590046650161871255022352256373488573764569462403492162963484200001843223428904839120685465176910697678259622296685547406573794173869594224577813327004985655660781635094638933815816347196240762461896720793340238473832278811895758533742539846502265794442096706689068113080865120161517566058898983480983396054530675607931495092375158215269758780995115477149524805787448867836732658973676481638812428102228946805935479790011297929213267604074595582275646225271459001188206631065	-0.375161701700092445523452342535657329844716618063870851371074393468814955723982068377032308523141644750799873612317008630000486997852561808157292120674318856040380815822205013098251750589334171087882469541666204480153424214119248767195448857869299651744285435868278312345776031401274480556900499032773172212789857132550789509283034087520912718739458451319954408467413679986514854866614210208522778007316837636347277863983670651841807596760389962219681761422021686139579719764622988948318569032722588033055092235003
-1.05005475393348904578458319391225392988590046650161871255022352256373488573764569462403492162963484200001843223428904839120685465176910697678259622296685547406573794173869594224577813327004985655660781635094638933815816347196240762461896720793340238473832278811895758533742539846502265794442096706689068113080865120161517566058898983480983396054530675607931495092375158215269758780995115477149524805787448867836732658973676481638812428102228946805935479790011297929213267604074595582275646225271459001188206631065	0.375161701700092445523452342535657329844716618063870851371074393468814955723982068377032308523141644750799873612317008630000486997852561808157292120674318856040380815822205013098251750589334171087882469541666204480153424214119248767195448857869299651744285435868278312345776031401274480556900499032773172212789857132550789509283034087520912718739458451319954408467413679986514854866614210208522778007316837636347277863983670651841807596760389962219681761422021686139579719764622988948318569032722588033055092235003
-1.06888502424998880778046552514254214673279927268725144951820271959158840071309234944254065955911333359373274428133397183267460534105392267950497563294777452053990764862424411309091958505624576039342132622002823643413938865130342211960214808707904760571118693221058872272182774232104975890245199567470552706454907285340676253291735858079447079848576121173970972278291913222691939795488390186996055606826229188390361324271922043325575912220005420275551404681837644479861329822274088859057708051946306615507159962455	-0.435747654337648854327298457011250245042316048398619033319031083071230467982095888598079541420918520242461868402168193968498231970883231997677848786645316446791730632869750052590155056815122472375993405999447806615358557755905231678280569804977083841247941626532218123013054493740765518892815210146144730506213770595469984749002805419053555308447384494986655413162101765482082203269378433016275847940119399900516348188568286183244344057335466279573402159098173262952667145476577301037223744370996644388598338488091
-1.06888502424998880778046552514254214673279927268725144951820271959158840071309234944254065955911333359373274428133397183267460534105392267950497563294777452053990764862424411309091958505624576039342132622002823643413938865130342211960214808707904760571118693221058872272182774232104975890245199567470552706454907285340676253291735858079447079848576121173970972278291913222691939795488390186996055606826229188390361324271922043325575912220005420275551404681837644479861329822274088859057708051946306615507159962455	0.435747654337648854327298457011250245042316048398619033319031083071230467982095888598079541420918520242461868402168193968498231970883231997677848786645316446791730632869750052590155056815122472375993405999447806615358557755905231678280569804977083841247941626532218123013054493740765518892815210146144730506213770595469984749002805419053555308447384494986655413162101765482082203269378433016275847940119399900516348188568286183244344057335466279573402159098173262952667145476577301037223744370996644388598338488091
-1.08370453770947425420081199133998545204932865496333951882443189384106937681427018207964424220552636040260218838134241098778566193195803535771154261420332942131508452666657598486489388125256463089504747804231762616141215843567867402167160707405358938578135338705802850833638421324444316711676414477915632612098701365062601248540587172484884488434238603064161225821765277263307921163637039920000202420452190212065437521820281301898741229251755891941962899781887729021606091508379100882570459444898066973847722139465	-0.49903549998090764024766273235126508519680615329358992840063358885493288969438365710894299678043390029496974077954927175067172631730945691657824261234405568099201954315848937192760074119408277646300965948785558630371086793592831343786601018839277420999239453755439046798972097866944704748132689090387079682699660138501479421532788138219395807658125973416532271666774003066902246796421277355887370370908919300987168990667843675996744974060889910524216459285908319212967684886899061993322057821168207350879209477472
-1.08370453770947425420081199133998545204932865496333951882443189384106937681427018207964424220552636040260218838134241098778566193195803535771154261420332942131508452666657598486489388125256463089504747804231762616141215843567867402167160707405358938578135338705802850833638421324444316711676414477915632612098701365062601248540587172484884488434238603064161225821765277263307921163637039920000202420452190212065437521820281301898741229251755891941962899781887729021606091508379100882570459444898066973847722139465	0.49903549998090764024766273235126508519680615329358992840063358885493288969438365710894299678043390029496974077954927175067172631730945691657824261234405568099201954315848937192760074119408277646300965948785558630371086793592831343786601018839277420999239453755439046798972097866944704748132689090387079682699660138501479421532788138219395807658125973416532271666774003066902246796421277355887370370908919300987168990667843675996744974060889910524216459285908319212967684886899061993322057821168207350879209477472
-1.09467828486753679388207975583927147265343049242436300236623559970578471387730659351201166328554396634149977586865889973722993504714899927706963368372349384418270816133596267270717880732013404366903581157518012719511171482727769492837350525924139498567479325022538479824985150499862576173316483789302023197956846013525468292098276545309224580814397573552340258767065551472869433876370278234886475687238865294411105456196546851829815136396515102267160564273964366730865699066640534997545422872132633209106723502044	-0.56488411115975869044716604203932539188436490739127269941799636544887022283261291496754239039796871907176211818899227984789877776019928595074139710321717070125432057037516579327834052640219962726990686565886033487440427000781317744508731646542132144051995382898384461487259743112663359649403720498114300592707551866126649427175318132499551079195046692390246487786575014186919794626880680570180466962888041266885939521648259645069945341390624326132181669217512012858632323294889154710556829335653235376084705794442
-1.09467828486753679388207975583927147265343049242436300236623559970578471387730659351201166328554396634149977586865889973722993504714899927706963368372349384418270816133596267270717880732013404366903581157518012719511171482727769492837350525924139498567479325022538479824985150499862576173316483789302023197956846013525468292098276545309224580814397573552340258767065551472869433876370278234886475687238865294411105456196546851829815136396515102267160564273964366730865699066640534997545422872132633209106723502044	0.56488411115975869044716604203932539188436490739127269941799636544887022283261291496754239039796871907176211818899227984789877776019928595074139710321717070125432057037516579327834052640219962726990686565886033487440427000781317744508731646542132144051995382898384461487259743112663359649403720498114300592707551866126649427175318132499551079195046692390246487786575014186919794626880680570180466962888041266885939521648259645069945341390624326132181669217512012858632323294889154710556829335653235376084705794442
-1.10186798837857617626012678195435483873738246317133661661690196009284690430850684253976481083152357131387292409870220320261326493433509558754512611831044468098488014913419556750465849169666249652336821094769429240228400494558215174125869215086962088707652090652296980856216740888453405726147413787816569845907578592351190442069563158233484117418532350945426927750499286569889137931404466946693555183044691772800305573896525160824146428650149463357574156095503866721659789512590535664243886122075115600772881063633	-0.63332539564358737601177229538678315523734357357577865885078099876240224937722652659669000307316664463359058837812476775592894137818129231607581632586361038985879642311320783956984800762236990372719673575223234084702547384575002270558104171791806903187187592676731033844449490103277262407162820836406116334925364728823147196918152712269062978415875298077239255278182799792857429475009968135486961296914943076599791192037609497356682601562805170465632568950062234569007377786821704895404083490650937041469408727331
-1.10186798837857617626012678195435483873738246317133661661690196009284690430850684253976481083152357131387292409870220320261326493433509558754512611831044468098488014913419556750465849169666249652336821094769429240228400494558215174125869215086962088707652090652296980856216740888453405726147413787816569845907578592351190442069563158233484117418532350945426927750499286569889137931404466946693555183044691772800305573896525160824146428650149463357574156095503866721659789512590535664243886122075115600772881063633	0.63332539564358737601177229538678315523734357357577865885078099876240224937722652659669000307316664463359058837812476775592894137818129231607581632586361038985879642311320783956984800762236990372719673575223234084702547384575002270558104171791806903187187592676731033844449490103277262407162820836406116334925364728823147196918152712269062978415875298077239255278182799792857429475009968135486961296914943076599791192037609497356682601562805170465632568950062234569007377786821704895404083490650937041469408727331
-1.10528564239849110949874029641127057524794305011317570261500240468805642334237016271759243497697410098348909446712573188732837464480807216667155215667966056456448509429927870261665856565233908248732215276648036614588802196703648048762322886811180990309301522174347299028869972589586045855384869514961372424234455600011413549969670635042272585388270258319285353929126753317894668263724667196889544114013988814714004929002379741728880047944150285866624211267102426576834778680165131352620447364243945069075746036535	-0.70450380001613372771008518265738975033992171996913316390065922071446240797798209159456093987598835284402745487498454598471591994396450652864427673976874581673416609338696938536462546662542827016511770455818207773091337680252700281634119546764316522914147331380831610564776112894599543345003594596845263478735619858220207260695853059568094308932290740247077687455380533039511203319053635101328059511671324168805104679442653339985727949556195606543381031116039969686020576130608650531279598142166205984194447218806
-1.10528564239849110949874029641127057524794305011317570261500240468805642334237016271759243497697410098348909446712573188732837464480807216667155215667966056456448509429927870261665856565233908248732215276648036614588802196703648048762322886811180990309301522174347299028869972589586045855384869514961372424234455600011413549969670635042272585388270258319285353929126753317894668263724667196889544114013988814714004929002379741728880047944150285866624211267102426576834778680165131352620447364243945069075746036535	0.70450380001613372771008518265738975033992171996913316390065922071446240797798209159456093987598835284402745487498454598471591994396450652864427673976874581673416609338696938536462546662542827016511770455818207773091337680252700281634119546764316522914147331380831610564776112894599543345003594596845263478735619858220207260695853059568094308932290740247077687455380533039511203319053635101328059511671324168805104679442653339985727949556195606543381031116039969686020576130608650531279598142166205984194447218806
-1.10496944274139137594130585309081639901675266454964665419844808398068244968074186460465632570500522999246535095636923527580102045975302478623435838145012736060090013917352777719579759014892492814901312138904506906127148063319997895940282329063988329934388447590253386664389905609073570802390198319692179603488684977186215144485185739741163553229995813802087793271358497657727679768287343379665265655069019835556606849337788632466023999027739720748736346349578981200042308139491545509549643972110800646220819282569	-0.77866305692194871293939012817512316062665989063119038717282969773161720729202422530951609655490777883957109394511648326034573442804788303601119022226808172209970817440843735909906496668519074690733089597218776518758627288999451431478634733427296501940172291166284774297969490782997388514043526676032682723478155770974782916331863056119665010032966265218546354764911184306705470274635220687664910437830191852802221250335680357708885185162509872370484656315889095314677061562218892631217909010538766564822408553333
-1.10496944274139137594130585309081639901675266454964665419844808398068244968074186460465632570500522999246535095636923527580102045975302478623435838145012736060090013917352777719579759014892492814901312138904506906127148063319997895940282329063988329934388447590253386664389905609073570802390198319692179603488684977186215144485185739741163553229995813802087793271358497657727679768287343379665265655069019835556606849337788632466023999027739720748736346349578981200042308139491545509549643972110800646220819282569	0.77866305692194871293939012817512316062665989063119038717282969773161720729202422530951609655490777883957109394511648326034573442804788303601119022226808172209970817440843735909906496668519074690733089597218776518758627288999451431478634733427296501940172291166284774297969490782997388514043526676032682723478155770974782916331863056119665010032966265218546354764911184306705470274635220687664910437830191852802221250335680357708885185162509872370484656315889095314677061562218892631217909010538766564822408553333
-1.10106909830815417196368468156162848337274884495252702504741884866663068024111582821970978718472173379495296378798609903160522466606386378370118554245852174804921564197817693502517844558250819965755439835096758105129628823056893796262176630921074852098238716646652841477838195774938388128590908475105302038488728407435941727187375167531687508976894472581729135808924437341379276710941209542435740391817444974480829066247846952723108574346453857347152279860537981146571198713429055396052853466230303585220670045007	-0.85607066904682766400445921202808404106769866306689259780158628207168482053299613448018273631343180105346510603671107797563772310978444702066675629088919647332207464807089323269738143903581026013978266786991640760004732154471576515822490845765586181531996597180499646182712503688794149698545006514197260313538958807385058598125869020917157021339780529332198752442889246513474728846148488873517860719131080947981634712177054677022691683163597258097586599627247747772829090025774070031443794066449510863780468865174
-1.10106909830815417196368468156162848337274884495252702504741884866663068024111582821970978718472173379495296378798609903160522466606386378370118554245852174804921564197817693502517844558250819965755439835096758105129628823056893796262176630921074852098238716646652841477838195774938388128590908475105302038488728407435941727187375167531687508976894472581729135808924437341379276710941209542435740391817444974480829066247846952723108574346453857347152279860537981146571198713429055396052853466230303585220670045007	0.85607066904682766400445921202808404106769866306689259780158628207168482053299613448018273631343180105346510603671107797563772310978444702066675629088919647332207464807089323269738143903581026013978266786991640760004732154471576515822490845765586181531996597180499646182712503688794149698545006514197260313538958807385058598125869020917157021339780529332198752442889246513474728846148488873517860719131080947981634712177054677022691683163597258097586599627247747772829090025774070031443794066449510863780468865174
-1.09380732057717170898267343718397127512953777794808471498340298704752436955000999291875530430374829036137075572342518097743776673087560022608895427171770719695410535488100292778559842467153633966138369507514312284553965740668214149084719641599255690188213067286329070887761824852842745490545053412682488023395123770109725384772050709551336014665951913573632966599368717338227690353514969583769786512701242343372914043214482660343013323275473956954543788892998964851767831390770348062386229283531029197100329123595	-0.93681651776240944314111652737417447091216868591621017814034782545240783836835225611152501963980571313481621933606267736735815513347195350573601754985428703260556886775246005976234942377714828729250533244174631160615938958681904114672446632114684828099022325021432202458794896667514345453346507185317451275011127108602188557674979179484414453142175705034216922403664078100676422215515664008736731887462277984198322801786104102088122887671140051475606194587440476523341537781338406844262221766686452634850888997165
-1.09380732057717170898267343718397127512953777794808471498340298704752436955000999291875530430374829036137075572342518097743776673087560022608895427171770719695410535488100292778559842467153633966138369507514312284553965740668214149084719641599255690188213067286329070887761824852842745490545053412682488023395123770109725384772050709551336014665951913573632966599368717338227690353514969583769786512701242343372914043214482660343013323275473956954543788892998964851767831390770348062386229283531029197100329123595	0.93681651776240944314111652737417447091216868591621017814034782545240783836835225611152501963980571313481621933606267736735815513347195350573601754985428703260556886775246005976234942377714828729250533244174631160615938958681904114672446632114684828099022325021432202458794896667514345453346507185317451275011127108602188557674979179484414453142175705034216922403664078100676422215515664008736731887462277984198322801786104102088122887671140051475606194587440476523341537781338406844262221766686452634850888997165
-1.08314667618538011400664745679405215583171076291852001411342069340049193961168023838671453175290360312313747405207616275217371068869069932608515558105197337687479097819693097026635283917285240761141717791517578392478684867678367834849188524154249114030559152901609677589502005104291821862636206833358244531413172393020714922191705774844465575923464256211984640710662039971018816735572021841123620478583943198750359282182447797326161965813563378622414895227322519807441010109104621181861720017124568265252435819121	-1.02074999582791680647530659593343025502535917423262473014110387842830421666961698349612540539505957187310691000814884423241223896664900178071420852941710792488093383640674537314457244025770220209293818864620628180746646575062010456007931274785413925916235428093598043483117634629278331320132813277152672665783384783914221551612023503835040613991341877171118002358505327356179165775597698532676763809730134762236482857665630941215078134018979134132720994572162499775530970585557536662765360600520486919620797696385
-1.08314667618538011400664745679405215583171076291852001411342069340049193961168023838671453175290360312313747405207616275217371068869069932608515558105197337687479097819693097026635283917285240761141717791517578392478684867678367834849188524154249114030559152901609677589502005104291821862636206833358244531413172393020714922191705774844465575923464256211984640710662039971018816735572021841123620478583943198750359282182447797326161965813563378622414895227322519807441010109104621181861720017124568265252435819121	1.02074999582791680647530659593343025502535917423262473014110387842830421666961698349612540539505957187310691000814884423241223896664900178071420852941710792488093383640674537314457244025770220209293818864620628180746646575062010456007931274785413925916235428093598043483117634629278331320132813277152672665783384783914221551612023503835040613991341877171118002358505327356179165775597698532676763809730134762236482857665630941215078134018979134132720994572162499775530970585557536662765360600520486919620797696385
-1.0685784808797843624085733929486220277608184791614640141312583474488940758082073228156186315448951961368861769269156302512782062949121966466922737977022609112436086465971945939669143607881814977799420170563789028249851491158669435849967060854428559597571370253898928628888290968931568309839465340558735245852658558701706355988920802898175246692476586236609090500186554077594148120444518833740662727092660558339183194026499039176650835442869757286247185243608522949085606560834500848090680120486088143207146965189	-1.10785345645470312336173817325903146688057320246239946043950837069756588423076774108299468913508934651031781213783142114104521904623168556709957813813427681878088635654815933516717846236109120508816577108795488673435948374539761597942246781433017007027358435433596152594531050059798644603063882043702064042094725785213077685824691347846340608841950900138788075610735852277992827131696190460896305663578547766160576389129633348842392480231844626591597329273546411404228016500748260033190988479264058718335440549175
-1.0685784808797843624085733929486220277608184791614640141312583474488940758082073228156186315448951961368861769269156302512782062949121966466922737977022609112436086465971945939669143607881814977799420170563789028249851491158669435849967060854428559597571370253898928628888290968931568309839465340558735245852658558701706355988920802898175246692476586236609090500186554077594148120444518833740662727092660558339183194026499039176650835442869757286247185243608522949085606560834500848090680120486088143207146965189	1.10785345645470312336173817325903146688057320246239946043950837069756588423076774108299468913508934651031781213783142114104521904623168556709957813813427681878088635654815933516717846236109120508816577108795488673435948374539761597942246781433017007027358435433596152594531050059798644603063882043702064042094725785213077685824691347846340608841950900138788075610735852277992827131696190460896305663578547766160576389129633348842392480231844626591597329273546411404228016500748260033190988479264058718335440549175
-1.04935418666818903586940664844366883365539131056859548887377876163329668277760906846177476369038300480178885492940623963905592834894467192816457911278911904704330268486660818609102145795395825091414017091219751204952903915748004596792580920663920991773089820800786456285198140066900080446322159472410204282134680700175190967744955388346366030688325338907199641376092867990959025319376595364328349742145629403334951152422857979325168404922609039017774010789040285887989391940066239563254133801408529237142380354133	-1.19852573219976821091043837984487034779211723632844141116348998717854325582196329747846974432717195584202547773779120406373660542797748314495195085539907843769038995267796862921731023134442429679429473242856030227798567890207653427488349369570709421213389251895450848987944689014242792385936177962606775210025642111541317004653495837838480636135572389753420173086505266884993031771256171348966091472900644313610180611210975555039716260464203454900548014445876858080795432254176196092548979109803709263449431284332
-1.04935418666818903586940664844366883365539131056859548887377876163329668277760906846177476369038300480178885492940623963905592834894467192816457911278911904704330268486660818609102145795395825091414017091219751204952903915748004596792580920663920991773089820800786456285198140066900080446322159472410204282134680700175190967744955388346366030688325338907199641376092867990959025319376595364328349742145629403334951152422857979325168404922609039017774010789040285887989391940066239563254133801408529237142380354133	1.19852573219976821091043837984487034779211723632844141116348998717854325582196329747846974432717195584202547773779120406373660542797748314495195085539907843769038995267796862921731023134442429679429473242856030227798567890207653427488349369570709421213389251895450848987944689014242792385936177962606775210025642111541317004653495837838480636135572389753420173086505266884993031771256171348966091472900644313610180611210975555039716260464203454900548014445876858080795432254176196092548979109803709263449431284332
-1.02464878196529803055103223842552170868965135993178851824882885968670743178912039074416622845059504453857807834469674992559930283446925301376265876347962661466753446025947996933736049207079379082199378929068502527664598034233403680657347462537533427411526893729649465192644707784632819847844910547407312534304931356624872917835444436736713238825934470512659693900909613308563263977030331330398427497635217230121954413133610837197915305893753226657545119149920059660760692223592794346307471213936636433111754082759	-1.29353369343104705441002229751543282867082005699688953772843074657612321753900181124033047147749370142022526983738679755647479062574670988204433234759119675947628758348528288604235446133942212035720374073194879565444250752778760922212915353225667335883830196208163564672447636771118335334391277356689057294624067827258105661536123068703777898950089651648033432152157831297194324064633492390996060425708916576594875128204954568343093501374259233939088853409109558241384316910531971227853634224125366876831046371246
-1.02464878196529803055103223842552170868965135993178851824882885968670743178912039074416622845059504453857807834469674992559930283446925301376265876347962661466753446025947996933736049207079379082199378929068502527664598034233403680657347462537533427411526893729649465192644707784632819847844910547407312534304931356624872917835444436736713238825934470512659693900909613308563263977030331330398427497635217230121954413133610837197915305893753226657545119149920059660760692223592794346307471213936636433111754082759	1.29353369343104705441002229751543282867082005699688953772843074657612321753900181124033047147749370142022526983738679755647479062574670988204433234759119675947628758348528288604235446133942212035720374073194879565444250752778760922212915353225667335883830196208163564672447636771118335334391277356689057294624067827258105661536123068703777898950089651648033432152157831297194324064633492390996060425708916576594875128204954568343093501374259233939088853409109558241384316910531971227853634224125366876831046371246
-0.99346923491530898988872384313573599114077802443563598556003851500411819440534250043577731645687725245128029516520333030081615541209933512911018367655469318286779843205733804231926966412056651852880938663685068153997788313229741840906560591411432744216200601153827268415240600043435304152600754663212851103027027894526720786613374774807944298246335822220395968756807643991734504769259782030370322455954857495475392448265087282146657128108753840032895657498199230726378343883339720349328089187070519537105269710342	-1.39399520323683778480390783460030399588956374595448135792356393757067687730277899125504458606617355386960115706655794252105056519564925554973441489370456909844770115417111795264199065022139826757558468565404311748152388741785100680654073904551564463410162998147396733612350649469595546482485598794852534546139007079896081749536029942861771212408407402009583835105821111576813811032358824872474110390606007535792413820547482132579125700768340070146031337600012682229676144382881682217872994661808239952878050292202
-0.99346923491530898988872384313573599114077802443563598556003851500411819440534250043577731645687725245128029516520333030081615541209933512911018367655469318286779843205733804231926966412056651852880938663685068153997788313229741840906560591411432744216200601153827268415240600043435304152600754663212851103027027894526720786613374774807944298246335822220395968756807643991734504769259782030370322455954857495475392448265087282146657128108753840032895657498199230726378343883339720349328089187070519537105269710342	1.39399520323683778480390783460030399588956374595448135792356393757067687730277899125504458606617355386960115706655794252105056519564925554973441489370456909844770115417111795264199065022139826757558468565404311748152388741785100680654073904551564463410162998147396733612350649469595546482485598794852534546139007079896081749536029942861771212408407402009583835105821111576813811032358824872474110390606007535792413820547482132579125700768340070146031337600012682229676144382881682217872994661808239952878050292202
-0.95441882407019352573197936317063430925284383927840395924122689787320649722045473978392828181057434868671175581851444431304993642331909382365010335038707308157895803879098876651214204187245714807828540621175613415919910515631112007416736012919825543852793420345647908599946760814595059829622176940183376964256815622527409871348118668367514567029044151982917782560779227955567478895883175677123335740437861785799684124244502655746006630161480337028452096961081133115048160406738214869342918386436601248825135543312	-1.50156542867602274697260197640264225937076784946418147482270173036526829332532285766741474611061759741752649789811613937605776402656449685070963508944968315132397587898690206700611736289818820462153530278921725982894475941453553631606084008685261807270011365005764774971237297835228537428415506964125750946524336902588593265793418915407921004123835283895647352291624584015553606490843153859440694669928724733890933078471290733138020094046994833104666582788602607970092456099773659742893569548743594087801843443305
-0.95441882407019352573197936317063430925284383927840395924122689787320649722045473978392828181057434868671175581851444431304993642331909382365010335038707308157895803879098876651214204187245714807828540621175613415919910515631112007416736012919825543852793420345647908599946760814595059829622176940183376964256815622527409871348118668367514567029044151982917782560779227955567478895883175677123335740437861785799684124244502655746006630161480337028452096961081133115048160406738214869342918386436601248825135543312	1.50156542867602274697260197640264225937076784946418147482270173036526829332532285766741474611061759741752649789811613937605776402656449685070963508944968315132397587898690206700611736289818820462153530278921725982894475941453553631606084008685261807270011365005764774971237297835228537428415506964125750946524336902588593265793418915407921004123835283895647352291624584015553606490843153859440694669928724733890933078471290733138020094046994833104666582788602607970092456099773659742893569548743594087801843443305
-0.90524813792243415646419685360854003469857720093772274891403814109901199943207888158055238895773696321121363852785543461556701372745601819240901051137969786627220704943904327992055555505070694823004935736894840844643422652031868016522823105014876903176089825190258327188191297156177699400032649696104441276061441232208632697031323287622052182467463216268248333323434499397874587100722788860713855735035437037594492029559974233258109059479758903402693001994197242509174389785567388537409677104708610217837201109292	-1.61895673065363615605145196479244175737189468494804758872452445108172849039925045594536656696239034982203346429094485841440247602987275469286399576953123332722610877035906709791322464607780822332703884044324305834260121564748736333052492293840175922327599227849832170310948221705481830847731982321741029302587343076048988394502483457051302156039930298742490312366197586580492187620256666095404585833774684793584749440912573658875763111768108708236333813684937377378335427136518367694234486901239040480474615031568
-0.90524813792243415646419685360854003469857720093772274891403814109901199943207888158055238895773696321121363852785543461556701372745601819240901051137969786627220704943904327992055555505070694823004935736894840844643422652031868016522823105014876903176089825190258327188191297156177699400032649696104441276061441232208632697031323287622052182467463216268248333323434499397874587100722788860713855735035437037594492029559974233258109059479758903402693001994197242509174389785567388537409677104708610217837201109292	1.61895673065363615605145196479244175737189468494804758872452445108172849039925045594536656696239034982203346429094485841440247602987275469286399576953123332722610877035906709791322464607780822332703884044324305834260121564748736333052492293840175922327599227849832170310948221705481830847731982321741029302587343076048988394502483457051302156039930298742490312366197586580492187620256666095404585833774684793584749440912573658875763111768108708236333813684937377378335427136518367694234486901239040480474615031568
-0.84170670160704057143261939726717291582672997059043866743007368962011392309918286342833597857630491504891323937667102447240827303471162533720140873786689322191011923436053258169466769273024422960324537967264572604921321102891654499164368966440137389651135558403152864040620058635447191337015412547056208757529009643133002643850088106529571130271239779992546216537686523790429465096228078730481065940997476072738669445675004330439142222636815939259431171729068512974493836554698365919298109733879282579581932769759	-1.75139571434535584957603710139906531719880320639187814246920062027114559370496703577211968532183351087583572217268312701190102262320994421496795760031866284583839036405652751377477185289771461540696819300961744367562578503356444178809636714489855030425192050556049985209089723787013271365701202209647412381105133942092519975003733612461722771898122134825792652866555677993247701301445588312397228004047645197339819719015594282852043262724445225078207887304060499888268629606134087466296806330418922427197570607388
-0.84170670160704057143261939726717291582672997059043866743007368962011392309918286342833597857630491504891323937667102447240827303471162533720140873786689322191011923436053258169466769273024422960324537967264572604921321102891654499164368966440137389651135558403152864040620058635447191337015412547056208757529009643133002643850088106529571130271239779992546216537686523790429465096228078730481065940997476072738669445675004330439142222636815939259431171729068512974493836554698365919298109733879282579581932769759	1.75139571434535584957603710139906531719880320639187814246920062027114559370496703577211968532183351087583572217268312701190102262320994421496795760031866284583839036405652751377477185289771461540696819300961744367562578503356444178809636714489855030425192050556049985209089723787013271365701202209647412381105133942092519975003733612461722771898122134825792652866555677993247701301445588312397228004047645197339819719015594282852043262724445225078207887304060499888268629606134087466296806330418922427197570607388
-0.7530210747559910560866379205982091934928147028823685610726502872280907593993348919441325769468137663620769355341688183732409581343724221540555966604577339257344345359311665874988055014652050382813078306997361965173332472348695950377268692564474594106529862638002782161401365829939912893352082469596034146354513497167021967381633377926912071924191889865271487581474561933428635423308203380498401386822236069514003007911414711364653106232811118064101145389291906385649286473677225151070669400648004047480386869286	-1.91253758264883321575846696621068833166200171939573947283991325993571349149417082098237016193393812874205312681009104240722778048707758902997304712521791386619078270617320797240330731635411433780209027831329959449372736519406119411474872939198117287407323091900411158488614452911317461065230440839481411738151082651353198840105738132906996900438594967828222019170288752492338827799810116061544450389543504723003732387316392641620777520389318884470493216206430621751998495432261518108100140055235872259384082077884
-0.7530210747559910560866379205982091934928147028823685610726502872280907593993348919441325769468137663620769355341688183732409581343724221540555966604577339257344345359311665874988055014652050382813078306997361965173332472348695950377268692564474594106529862638002782161401365829939912893352082469596034146354513497167021967381633377926912071924191889865271487581474561933428635423308203380498401386822236069514003007911414711364653106232811118064101145389291906385649286473677225151070669400648004047480386869286	1.91253758264883321575846696621068833166200171939573947283991325993571349149417082098237016193393812874205312681009104240722778048707758902997304712521791386619078270617320797240330731635411433780209027831329959449372736519406119411474872939198117287407323091900411158488614452911317461065230440839481411738151082651353198840105738132906996900438594967828222019170288752492338827799810116061544450389543504723003732387316392641620777520389318884470493216206430621751998495432261518108100140055235872259384082077884
-0.84683233669987038419374634628797667276075502695354190068314646789091458842062432384156156155959895352842175416109818358996236018989959341265936747835617452269337918062271269158752708950240226659224629315699286365054395187477019478818657610376477011167853458211386521256801890999119252342113284241146510381451033881351451894082866226114029721645345320826454786200438833974974899085744662202395518569750578327473837065225566190501349380983010180652206985257340257103561528140872491853412768693823938059859426358706	-0.86741588251344056152246209354828072787777578978221269879745949485969753213005659942735012297402759502648441726996558654796625448862059368742144219431853881644031835340216700424329962656594921371673423274480300515203839764590030514369804727894308479481447338183474862123480837818291415887795645589230175581292945900563699491044780844065167411051685865700779707923486131878996539055479282591780307858553855564893245548260323019617004124544301046497154257825667960006336500739031027126542980197336906794711670122018
-0.84683233669987038419374634628797667276075502695354190068314646789091458842062432384156156155959895352842175416109818358996236018989959341265936747835617452269337918062271269158752708950240226659224629315699286365054395187477019478818657610376477011167853458211386521256801890999119252342113284241146510381451033881351451894082866226114029721645345320826454786200438833974974899085744662202395518569750578327473837065225566190501349380983010180652206985257340257103561528140872491853412768693823938059859426358706	0.86741588251344056152246209354828072787777578978221269879745949485969753213005659942735012297402759502648441726996558654796625448862059368742144219431853881644031835340216700424329962656594921371673423274480300515203839764590030514369804727894308479481447338183474862123480837818291415887795645589230175581292945900563699491044780844065167411051685865700779707923486131878996539055479282591780307858553855564893245548260323019617004124544301046497154257825667960006336500739031027126542980197336906794711670122018

==> plotdata/polesPadConformal2BetaMappedBack400.txt <==
-0.544216344188	0
-0.444375967758	-0.0588546587252
-0.444375967758	0.0588546587252
-0.428983169571	-0.150982270605
-0.428983169571	0.150982270605
-0.37728557139	0
-0.358877235712	0
-0.343204748067	0
0.0809132698835	-0.0788982839174
0.0809132698835	0.0788982839174
-0.339600256397	0
-0.337336181906	0
-0.335894686086	0
-0.334968379502	0
-0.334370247021	0
-0.333983874905	0
-0.333735309299	0
-0.333576777272	0
-0.333477026429	0
-0.333415441568	0
-0.333378372386	0
-0.333356789308	0
-0.333344757004	0
-0.333338422956	0
-0.333335337246	0
-0.333333989423	0
-0.333333490113	0
-0.333333350712	0
-0.333333331829	-4.0739101908e-10
-0.333333331829	4.0739101908e-10
-0.333333333687	6.47166087699e-10
-0.333333333687	-6.47166087699e-10
-0.333333333577	-4.43769604421e-10
-0.333333333577	4.43769604421e-10
-0.333333332883	0
-0.845792426532	0.503939880658
-0.845792426532	-0.503939880658
-0.902208944602	0.35449609774
-0.902208944602	-0.35449609774
-0.922375187629	0.137063528309
-0.922375187629	-0.137063528309
-0.810127156733	0.114338946024
-0.810127156733	-0.114338946024
-0.76783274275	0.0887585549896
-0.76783274275	-0.0887585549896
-0.740048662886	0.0686317253744
-0.740048662886	-0.0686317253744
-0.707651935424	0.0483121147178
-0.707651935424	-0.0483121147178
-0.933043523535	0.0378705784869
-0.933043523535	-0.0378705784869
-0.701196232227	0.0338080564776
-0.701196232227	-0.0338080564776
-0.69200505905	0.0241448611104
-0.69200505905	-0.0241448611104
-0.684593739253	0.017192872029
-0.684593739253	-0.017192872029
-0.940235248199	0.00756770055062
-0.940235248199	-0.00756770055062
-0.678749172314	0.0118196052923
-0.678749172314	-0.0118196052923
-0.674188240828	0.00751785250136
-0.674188240828	-0.00751785250136
-0.94905629832	-0.0123106351186
-0.94905629832	0.0123106351186
-0.670586151277	0.0039276931439
-0.670586151277	-0.0039276931439
-0.666377253123	0.002080507853
-0.666377253123	-0.002080507853
-0.665361051777	0.000934298402105
-0.665361051777	-0.000934298402105
-0.668825661284	-0.000090796885946
-0.668825661284	0.000090796885946
-0.665270568578	-0.000166343754782
-0.665270568578	0.000166343754782
-0.665759161311	-0.00100240908656
-0.665759161311	0.00100240908656
-0.66774197983	-0.00122464887655
-0.66774197983	0.00122464887655
-0.66663960587	-0.00141576333347
-0.66663960587	0.00141576333347
-0.9594652088	-0.0271300089309
-0.9594652088	0.0271300089309
-1.11938243684	-0.070540196824
-1.11938243684	0.070540196824
-0.971654348026	-0.0387017714679
-0.971654348026	0.0387017714679
-0.986116018647	-0.0477735524786
-0.986116018647	0.0477735524786
-1.02800249399	-0.0591884383603
-1.02800249399	0.0591884383603
-1.00393253898	-0.0546063216252
-1.00393253898	0.0546063216252
-1.16078741613	-0.0979148978678
-1.16078741613	0.0979148978678
-1.19390370745	-0.123418444414
-1.19390370745	0.123418444414
-1.22626912036	-0.147142901529
-1.22626912036	0.147142901529
-1.26144280325	-0.169088559572
-1.26144280325	0.169088559572
-1.34722362599	-0.215623771551
-1.34722362599	0.215623771551
-1.39108408304	-0.247851324361
-1.39108408304	0.247851324361
-1.43870159155	-0.279483414633
-1.43870159155	0.279483414633
-1.48243861271	-0.338891073622
-1.48243861271	0.338891073622
-1.51472877875	-0.38858722748
-1.51472877875	0.38858722748
-1.54572504242	-0.439895382163
-1.54572504242	0.439895382163
-1.57442485247	-0.493437794725
-1.57442485247	0.493437794725
-1.60053469324	-0.548938981162
-1.60053469324	0.548938981162
-1.62413886907	-0.60609802554
-1.62413886907	0.60609802554
-1.6453905184	-0.664774592936
-1.6453905184	0.664774592936
-1.66439429992	-0.72490479319
-1.66439429992	0.72490479319
-1.6812164718	-0.786446923137
-1.6812164718	0.786446923137
-1.69590226714	-0.849371293345
-1.69590226714	0.849371293345
-1.70848240479	-0.913659783274
-1.70848240479	0.913659783274
-1.71897520654	-0.979305350064
-1.71897520654	0.979305350064
-1.72738767399	-1.04631124957
-1.72738767399	1.04631124957
-1.73371617952	-1.1146904865
-1.73371617952	1.1146904865
-1.73794682123	-1.18446561306
-1.73794682123	1.18446561306
-1.7400554541	-1.25566885744
-1.7400554541	1.25566885744
-1.74000741119	-1.32834256629
-1.74000741119	1.32834256629
-1.73775691207	-1.40253997319
-1.73775691207	1.40253997319
-1.73324613232	-1.47832633215
-1.73324613232	1.47832633215
-1.72640388059	-1.55578048522
-1.72640388059	1.55578048522
-1.71714379727	-1.63499697078
-1.71714379727	1.63499697078
-1.70536194409	-1.71608883108
-1.70536194409	1.71608883108
-1.69093359104	-1.79919135342
-1.69093359104	1.79919135342
-1.67370891206	-1.88446709448
-1.67370891206	1.88446709448
-1.65350715293	-1.97211271815
-1.65350715293	1.97211271815
-1.63010859489	-2.06236847264
-1.63010859489	2.06236847264
-1.60324323452	-2.15553163252
-1.60324323452	2.15553163252
-1.57257439022	-2.2519761164
-1.57257439022	2.2519761164
-1.5376741342	-2.35218213779
-1.5376741342	2.35218213779
-1.49798487013	-2.45678300303
-1.49798487013	2.45678300303
-1.45275592594	-2.56664310142
-1.45275592594	2.56664310142
-1.40093138143	-2.68299732903
-1.40093138143	2.68299732903
-1.34093221137	-2.80772492766
-1.34093221137	2.80772492766
-1.27017317938	-2.94396413294
-1.27017317938	2.94396413294
-1.18374593754	-3.09781002812
-1.18374593754	3.09781002812
-1.06914380044	-3.28521843535
-1.06914380044	3.28521843535

==> plotdata/polesPadConformalBeta100.txt <==
-0.938988871443175	-0.161426299487298
-0.938988871443175	0.161426299487298
0.934895358323738	-0.0878746804007108
0.934895358323738	0.0878746804007108
-0.886486138863494	-0.0476562522383601
-0.886486138863494	0.0476562522383601
-0.356391008905006	-0.76794022553507
-0.356391008905006	0.76794022553507
-0.577831247308436	-0.545785978076629
-0.577831247308436	0.545785978076629
-0.206009514984007	-0.712118833667797
-0.206009514984007	0.712118833667797
0.68907799982717	-0.0385561069284179
0.68907799982717	0.0385561069284179
-0.101740502654896	-0.664819581756006
-0.101740502654896	0.664819581756006
-0.019952152758355	-0.618863434615987
-0.019952152758355	0.618863434615987
0.0463739226381093	-0.574543489483525
0.0463739226381093	0.574543489483525
0.10281413823026	-0.532054204384094
0.10281413823026	0.532054204384094
0.153634812476294	-0.49018229654715
0.153634812476294	0.49018229654715
0.203463384129527	-0.445955596160623
0.203463384129527	0.445955596160623
-0.0842274456520942	0

==> plotdata/polesPadConformalBeta200.txt <==
4.972214191159525920933678443698937282533754569840132896397163636918705108532434548731636642684967179405681014397792384726661666550623604851086004387712485348129726492736495228591107270890323627019892106115590450464920742232577726330087368246	0
-2.418877246081416855325540951888509835161054677343290464556891031360000547819809054390142472101538746386693262003054620162437478702049542499728126798123304925077267169170668005419413395136931449644842277036252089702537916677068147136674720759	0
-1.911872920897158330306030990628038744568692254042126125559637407932095700843519919360212794798055403953347408773931756214816127270934970996373487747058807362173263818261678254756714927068630071083274438853597621815368595247210452385946333731	0
-1.6442371907900781360417643452718403854141802991794387822693765944631164078772696479987486746149211603187134003525294328354349308307206599466403881521218569964149382824616937495599823839204063437277648321200371708380502392460810350467097994065	0
-1.4728724705350877595944896583081214555602154788583872797107474321917382543117038051537670405590246205912586362070610848096391712257305212154023296204033729161454093710303857795247179523262620564073236845869289369887789129884709874391521533178	0
-1.3524446521232481013475111406941924377732424148491102860318025327503001665054827519907129712641271435872637185730084061692588874595379508182360643439819897635527437173525075833460427823615477310176102449317201443602846283465742759369220428045	0
0.1483444074162983070645319869272051104279820118088530985531229920749202732106141419548461371608243292987793169749091925365453969778339775957021729669344170202670406793526882291859758993251277382014766029200317533384290653108181755949411419217	-1.29711428279927807943033322734727634842669547954789554239016759037602536394905000359402413126322964785530728284751083788072900716021184447927786804528043458237944822816472852054597222056723468070918978620910191659416316044736732131761508847
0.1483444074162983070645319869272051104279820118088530985531229920749202732106141419548461371608243292987793169749091925365453969778339775957021729669344170202670406793526882291859758993251277382014766029200317533384290653108181755949411419217	1.29711428279927807943033322734727634842669547954789554239016759037602536394905000359402413126322964785530728284751083788072900716021184447927786804528043458237944822816472852054597222056723468070918978620910191659416316044736732131761508847
-1.2631979739143188697866988821603747144830791916718911721903157139592136330189400005764050994656865196645979763754988359073857881755681120159987088519324015030776372616526636943100332957931047287214768355160732338993304646866658100946549676293	0
-1.1948978565796522067364315554928303190720199276530873885634904613863230345525587129785406694664209021076761778897836345649018387602653609234357216473444439106798900097787430074764122164465107671918526042177383756480926980934832634300497100127	0
0.3719431751678221617733584339070629989124549123841946598651862799799390455903940570298182590864778232643743773842481649221674916060765836827295017426289163143133171149549760384186948155305769882108189172560853947874566897179159734172639587179	-1.10321547805357350314224930921252047821224082219248468477558706387542700682321012070636907632250505303871147327857858140993592511130538512358917544630326429166714348861266417662271088193849243519773873445622668939499174076301398194992811096
0.3719431751678221617733584339070629989124549123841946598651862799799390455903940570298182590864778232643743773842481649221674916060765836827295017426289163143133171149549760384186948155305769882108189172560853947874566897179159734172639587179	1.10321547805357350314224930921252047821224082219248468477558706387542700682321012070636907632250505303871147327857858140993592511130538512358917544630326429166714348861266417662271088193849243519773873445622668939499174076301398194992811096
-1.1416242920456523898021185001912871676700925196315395857289487202038900856974176307032783525073235488246645335194938493100022830749539386940433488056158092801289529681647137981348672805085356648179558429178448908907206303139719783344935167193	0
-1.0996829675544174438708708014744967397744880080938021224259360013001535583236971500773765409335919246087165365850928614549144979280758284138899017564374591416827942814795055830039267444834656018627847931713770595029473189966585087922261594713	0
-1.0666383847644749516557455559309301310134758463308168538192157592096828321726153512039736275976270238502419646152464268456462046363135825607134876958146088037441105788542337997139296909183866878291005283347365377402311865211666624437019910877	0
1.0543668965877912494912296212020528166446021944816986322803581912546842969402490047903617473881029218164366364493479289420227837450652326979481735103982462922567775914904779939055010168002286451680964383635475776622757796050478216124546942236	0
-1.0408055327817336850597218924223096446879223453006726144955789081523766634637713655036909635202099840061610207218621402400103276358985395211521403080173054709794632552204652695991867250317035413679785253607802826338989271442199260978063135443	0
-0.0118048879311360668397877835484794897224166178576186089825168832758537610700609617056770813195540437396646753089861314246900680860836182317014392868560559727125647940112708488795615305296011300552014616889874649590223052937339765326830712031	-1.033541109759300989165935112041921331239588672154366767972851535767422610544233701945602572934784411591763023548776915193762502053383231161897926412627266047755597053857782335292373604164667901322305246380997583548819669924868208287187418764
-0.0118048879311360668397877835484794897224166178576186089825168832758537610700609617056770813195540437396646753089861314246900680860836182317014392868560559727125647940112708488795615305296011300552014616889874649590223052937339765326830712031	1.033541109759300989165935112041921331239588672154366767972851535767422610544233701945602572934784411591763023548776915193762502053383231161897926412627266047755597053857782335292373604164667901322305246380997583548819669924868208287187418764
-1.0208840306841104575155211165586927575039384316058822261631405971322069515178862036328370342973803029729746255786631838386589863917408098072830690117389237431826005328353978889180989545176795749432286460985039207124853073165300698323869110951	0
-0.0234353251993825921709355922751907836036084503220310981982202667589342182271424797708166470041621936650222323022682364731985371288308635687568286404073659923439190097600117616471931800674915277576504009652423485962396954351550707444081888376	-1.012420944430451649243557309161462129421266998628370945886419987556776713613569396154189744240982968117553367798156990018631786347631571561690436785221817397338870463132806282630297521365317292295694024291190091249242275400249198087582776797
-0.0234353251993825921709355922751907836036084503220310981982202667589342182271424797708166470041621936650222323022682364731985371288308635687568286404073659923439190097600117616471931800674915277576504009652423485962396954351550707444081888376	1.012420944430451649243557309161462129421266998628370945886419987556776713613569396154189744240982968117553367798156990018631786347631571561690436785221817397338870463132806282630297521365317292295694024291190091249242275400249198087582776797
0.04926820438578785034893777701636362413135822018656793460553086918563439984976272218542656063629098408343338192593319118709724841320926536426013608863885963652423949472936234089569151984675422828536661271339041257354193788680156914130700473519	-1.009842630735497051626190042766097281655073386297258151636179820997109546440193719759528344550672938604420528324854535944773369136370822438906841372590512956034698125845746200192356606285660187990705211608406509552707446029172282496472306294
0.04926820438578785034893777701636362413135822018656793460553086918563439984976272218542656063629098408343338192593319118709724841320926536426013608863885963652423949472936234089569151984675422828536661271339041257354193788680156914130700473519	1.009842630735497051626190042766097281655073386297258151636179820997109546440193719759528344550672938604420528324854535944773369136370822438906841372590512956034698125845746200192356606285660187990705211608406509552707446029172282496472306294
-1.001864556776927640944396779402958717204250554975176366310493836579635686744473241101686735603701060539351470204185959015283070568838492295168507011426650597411441529331229700754980874759624839638089468387788410094706748818348237586527316437	-0.0019334160402210448500976555063853609750330188189629174840482278373451472440140194418122348697810252482804657375338544530084997935333255419407285377948404292266836165611785519932309267229365047017424851264380308292086007574825305624922397321
-1.001864556776927640944396779402958717204250554975176366310493836579635686744473241101686735603701060539351470204185959015283070568838492295168507011426650597411441529331229700754980874759624839638089468387788410094706748818348237586527316437	0.0019334160402210448500976555063853609750330188189629174840482278373451472440140194418122348697810252482804657375338544530084997935333255419407285377948404292266836165611785519932309267229365047017424851264380308292086007574825305624922397321
-0.9990432063268986954294549507936961801801312892801843397164467492620294065961991686668056198378886795467820974339373965949388027903261116755685824875808163626380674006446806942354884715774851277476929364923158301492167004959522670330859725135	-0.001906182937741138009293131381882814320292532769886191941689480464407954770426457457212853512208066706448428611688917095998955543652548932980299987943801130292071434216375581698800701402071879764281492283582777055001820425447854486574635765264
-0.9990432063268986954294549507936961801801312892801843397164467492620294065961991686668056198378886795467820974339373965949388027903261116755685824875808163626380674006446806942354884715774851277476929364923158301492167004959522670330859725135	0.001906182937741138009293131381882814320292532769886191941689480464407954770426457457212853512208066706448428611688917095998955543652548932980299987943801130292071434216375581698800701402071879764281492283582777055001820425447854486574635765264
-0.9980201733073783972923685538897920500932959516263710646374649030738753608693664464585725851790853534440608978835532621176233288999733622190220015068377824983619959227592505484954173980020504190269048579324145417717081576900928812546196518499	0
-0.02262658370414912971859972693827795558240374695456013909439949921160605349011412119297670196803091344738556391103509660428626182509107698806506710044114995975390167313764862579999472685066826868220970757199400289661195530843954026837201372749	-0.995743418284785420098505898242301902204767602519457779689498267739879331363958304134996986990173100983642049619867750964813500854077043507743958240127378599864320278384633575408884911649751712704799728612476047603129184175482629225035729431
-0.02262658370414912971859972693827795558240374695456013909439949921160605349011412119297670196803091344738556391103509660428626182509107698806506710044114995975390167313764862579999472685066826868220970757199400289661195530843954026837201372749	0.995743418284785420098505898242301902204767602519457779689498267739879331363958304134996986990173100983642049619867750964813500854077043507743958240127378599864320278384633575408884911649751712704799728612476047603129184175482629225035729431
-0.01502878075720153293475042608007634128549591382123688157485540533882004175698246555668469109323259974737065622968126192096396322985932349819402746301041367130569635344761668586027256800034736336483543363399232537444680340356166058609500700197	-0.9834237315125528238713303617066924300436559286297196176646672845157317018853677973737254804649265116048629344701848651657933330506848829878205444773690764437595650729088576788738278494586299501142658757429989874826962511903479493927952202764
-0.01502878075720153293475042608007634128549591382123688157485540533882004175698246555668469109323259974737065622968126192096396322985932349819402746301041367130569635344761668586027256800034736336483543363399232537444680340356166058609500700197	0.9834237315125528238713303617066924300436559286297196176646672845157317018853677973737254804649265116048629344701848651657933330506848829878205444773690764437595650729088576788738278494586299501142658757429989874826962511903479493927952202764
-0.002158938064138960927453498656999570327404228452255221200442480069109312739134561988246882059031752751824083248013945021984103881664479533646973185812365908449111043572380538482712428547191976770997056955792974151219293059712770431611948616106	-0.9757655955822426208672428130298707091879652176783607004504102789870371311097481480763039110599731196752566631777753706372770392889435944905257211322808312295007606280805759205782554428814745815006887637615860428090459895032702544330922158264
-0.002158938064138960927453498656999570327404228452255221200442480069109312739134561988246882059031752751824083248013945021984103881664479533646973185812365908449111043572380538482712428547191976770997056955792974151219293059712770431611948616106	0.9757655955822426208672428130298707091879652176783607004504102789870371311097481480763039110599731196752566631777753706372770392889435944905257211322808312295007606280805759205782554428814745815006887637615860428090459895032702544330922158264
0.01709495239699534989596715843861950022201172487782492644485805596640548930481661134692942850159856323994817336136209020106553804767588734032330940541503164286300672243046599484103245129642042265212589716762336374802561716116574285566972764139	-0.9745389306950452877932161843816427832523067025441750983443430899887889205747824252741900873499938808467954921549160919709398993664694061057587173534670910460213723944012277225231423437531700656748027917295598307334415429153698240351817517626
0.01709495239699534989596715843861950022201172487782492644485805596640548930481661134692942850159856323994817336136209020106553804767588734032330940541503164286300672243046599484103245129642042265212589716762336374802561716116574285566972764139	0.9745389306950452877932161843816427832523067025441750983443430899887889205747824252741900873499938808467954921549160919709398993664694061057587173534670910460213723944012277225231423437531700656748027917295598307334415429153698240351817517626
0.16633715160762594851598114858600911453746330927137008388932664132153063735361452636592873135074852978382817961999830383552538816023900970572800973104363236028439828477223855843630460659038290109962801631012920236645866985506461742932015547375	-0.9331984283223578812533127544335655374465376802584722452020341977193770857576173607105341264090557033732812048460143956974667812521230572393892969751133660977510383242027664434102918314424631617177519515321603565892132228173634584367747536871
0.16633715160762594851598114858600911453746330927137008388932664132153063735361452636592873135074852978382817961999830383552538816023900970572800973104363236028439828477223855843630460659038290109962801631012920236645866985506461742932015547375	0.9331984283223578812533127544335655374465376802584722452020341977193770857576173607105341264090557033732812048460143956974667812521230572393892969751133660977510383242027664434102918314424631617177519515321603565892132228173634584367747536871
0.1916738577066084008319895898923604113574145532829169473976879822335295500963080088795868183311007943583049708253313929942873560195938617760794664975103079358753339567991218513997157488052097110680706880881669741699177538238905786182356963214	-0.9004963127524546427331439619128369450904489339505352251764858661659281429849311597058481051898143024634307234893577463445750346405352286396152809277709532834697485052604568451157427054914799456602838601030897913980690720609087896480231550889
0.1916738577066084008319895898923604113574145532829169473976879822335295500963080088795868183311007943583049708253313929942873560195938617760794664975103079358753339567991218513997157488052097110680706880881669741699177538238905786182356963214	0.9004963127524546427331439619128369450904489339505352251764858661659281429849311597058481051898143024634307234893577463445750346405352286396152809277709532834697485052604568451157427054914799456602838601030897913980690720609087896480231550889
0.2163931133388533740289762390152320628534231910083228452336545960224446369045011914322152916768891457645243855645731179921642914208687524977764256289577710326172620065313336292705381924642489973589122834606946578691382865911407620522696916392	-0.8777481936132540031181012658226841480279037796681983163758580583746961275396715143557144677274071930396004340383865528771257695885371414121089925761913286739955522453363144367512386341445870185925632058886836619168020041134830929683607617074
0.2163931133388533740289762390152320628534231910083228452336545960224446369045011914322152916768891457645243855645731179921642914208687524977764256289577710326172620065313336292705381924642489973589122834606946578691382865911407620522696916392	0.8777481936132540031181012658226841480279037796681983163758580583746961275396715143557144677274071930396004340383865528771257695885371414121089925761913286739955522453363144367512386341445870185925632058886836619168020041134830929683607617074
0.2422521389061274150561947673360534327579858708309935070710834738041895203063480885653242224504094077949322054942915332468798235673311277497994819218399898390164228424567870639917112377937646600803024144281820583213287697596389237999979446107	-0.8554573178076249681931796070717532466957544413774524380899734140218335725551779297251814987615306533924259214892042482815940052963887947681190131684301173717446983277918270496178713119161691754062162795115874075748314291682725500777144553551
0.2422521389061274150561947673360534327579858708309935070710834738041895203063480885653242224504094077949322054942915332468798235673311277497994819218399898390164228424567870639917112377937646600803024144281820583213287697596389237999979446107	0.8554573178076249681931796070717532466957544413774524380899734140218335725551779297251814987615306533924259214892042482815940052963887947681190131684301173717446983277918270496178713119161691754062162795115874075748314291682725500777144553551
0.2936317860595996987528513435472584905771996815094105120471447596308633407709353438076558768584918524411421580581545527962821514874474955203384368806845992931154358705145084244136048985238486568626117506809261963590153500380766419631120194292	-0.8062298191949139180696816293676573056965933569899856946293222805050488654514421922642046975537075619532965532951600897403719054255365902261009025924134711929349144175999026875475963669868469710600099170070745291867425964713469893423519535433
0.2936317860595996987528513435472584905771996815094105120471447596308633407709353438076558768584918524411421580581545527962821514874474955203384368806845992931154358705145084244136048985238486568626117506809261963590153500380766419631120194292	0.8062298191949139180696816293676573056965933569899856946293222805050488654514421922642046975537075619532965532951600897403719054255365902261009025924134711929349144175999026875475963669868469710600099170070745291867425964713469893423519535433
0.3145729231646016530961068979201645230877618110195554146565069190360715247815794322731727110938839584014484815848349912470226259093252475873149264380787081161121393131140470899846204258426757620552419655540790304050459822047817091923206956615	-0.7781708618601954182162901015878538895178121692805929968072938486708222847532386053630192048850511845251751724290924324898501415906987321219098006633629953472397790193680413859142452819988647305236339782409804472287140757348509663109654238196
0.3145729231646016530961068979201645230877618110195554146565069190360715247815794322731727110938839584014484815848349912470226259093252475873149264380787081161121393131140470899846204258426757620552419655540790304050459822047817091923206956615	0.7781708618601954182162901015878538895178121692805929968072938486708222847532386053630192048850511845251751724290924324898501415906987321219098006633629953472397790193680413859142452819988647305236339782409804472287140757348509663109654238196
0.8316341309186936774056476370634093006485206885496080940669088660192530927575525997918911869790847469482900627364098146280268629835678529196310687783675832760087413659661123101058440615115630390688265082512033142241617583245237239197949918672	-0.05703399771835039084609183825866045134446768728054293875396444100031270213923164891139026375683140973064883768809412324204816716456879116764768514765211997830029201360368358828419202298297874883091729413662322751587227569745315213359449699601
0.8316341309186936774056476370634093006485206885496080940669088660192530927575525997918911869790847469482900627364098146280268629835678529196310687783675832760087413659661123101058440615115630390688265082512033142241617583245237239197949918672	0.05703399771835039084609183825866045134446768728054293875396444100031270213923164891139026375683140973064883768809412324204816716456879116764768514765211997830029201360368358828419202298297874883091729413662322751587227569745315213359449699601
0.3321107966289939582400308076721510385085288542363493987548257494684310225856353283687415525664729582907952939224809502894291060519223772332319487337539378824572280352755794437857383568157139539132246550785884181723288914888487008334822950891	-0.7507413008760224776506028447442498622538842697562637121766203221357755654498763456044806340496457113343575204963445121841152230636110499373545465573360954820116846772125406249754002983298535850423003863393343911077919799238363418219560476592
0.3321107966289939582400308076721510385085288542363493987548257494684310225856353283687415525664729582907952939224809502894291060519223772332319487337539378824572280352755794437857383568157139539132246550785884181723288914888487008334822950891	0.7507413008760224776506028447442498622538842697562637121766203221357755654498763456044806340496457113343575204963445121841152230636110499373545465573360954820116846772125406249754002983298535850423003863393343911077919799238363418219560476592
0.3471265948274530132760963934628743964955109718201946930583878094847248722307080190147642554683762995527644409468129829219546103912206500842188644329373666319854490890075176223820877279299953369222560720259893698930116815427534028440944117052	-0.7242455296218588110573751920934662383832095970102165548375537194592634095453083319315638679578909931733459951934202504663596713237031241631741753058777034023623505941952188682788952694872539398475138121291869516572939922648416862055325639033
0.3471265948274530132760963934628743964955109718201946930583878094847248722307080190147642554683762995527644409468129829219546103912206500842188644329373666319854490890075176223820877279299953369222560720259893698930116815427534028440944117052	0.7242455296218588110573751920934662383832095970102165548375537194592634095453083319315638679578909931733459951934202504663596713237031241631741753058777034023623505941952188682788952694872539398475138121291869516572939922648416862055325639033
0.7980192470520244276822570649661765403163322836880956856689165288036307489249067602880044981397152686578280436784706606261971004451659341911940058165374756162453319124289960266753367738814207796415654388221128917472459107079024294109957317377	-0.06527325498073158891351490767284981783181120017595414143450465618981159465974790341469775788075547747961648775478898857945130451390651309695817473318909361443149739003018256897708628620081000252006941936309384493977628095856974497869294697532
0.7980192470520244276822570649661765403163322836880956856689165288036307489249067602880044981397152686578280436784706606261971004451659341911940058165374756162453319124289960266753367738814207796415654388221128917472459107079024294109957317377	0.06527325498073158891351490767284981783181120017595414143450465618981159465974790341469775788075547747961648775478898857945130451390651309695817473318909361443149739003018256897708628620081000252006941936309384493977628095856974497869294697532
0.7889924658773711948858083596712996062111944131096389994069077434807413518759095730775755780312563928858952465983175864541930124023001156655104837609940202521256208528518885708109420106560611910915576585362095057654052072933480014944807241337	-0.04140322998844300651514354710625913435976913275750071939532117308492643905579739107645332654777587657775305524546128878248999023672053010877246944249765333794016801631913652441684710497541346571168591127424206214245723131119073530676135580894
0.7889924658773711948858083596712996062111944131096389994069077434807413518759095730775755780312563928858952465983175864541930124023001156655104837609940202521256208528518885708109420106560611910915576585362095057654052072933480014944807241337	0.04140322998844300651514354710625913435976913275750071939532117308492643905579739107645332654777587657775305524546128878248999023672053010877246944249765333794016801631913652441684710497541346571168591127424206214245723131119073530676135580894
0.3601360360850664932567840840339358639454033570408473710427533575107409967635289466647394990350788717704955920847760282124241818393670417900540433339266798960169699345016116027860254912213270789049096721081397714104215722763381823991387887002	-0.698920749721986523030322149528805354179704182618037553943572624789878160115351305846797892876137170360340029684547820343937301416228948748279608462339533113489672209609190621617121550515310161813609355276822659268488894370878994959138713198
0.3601360360850664932567840840339358639454033570408473710427533575107409967635289466647394990350788717704955920847760282124241818393670417900540433339266798960169699345016116027860254912213270789049096721081397714104215722763381823991387887002	0.698920749721986523030322149528805354179704182618037553943572624789878160115351305846797892876137170360340029684547820343937301416228948748279608462339533113489672209609190621617121550515310161813609355276822659268488894370878994959138713198
0.7845762809734254461289990608864731628613033458005671524083108457807139312642176998352175267495277040515419940554636854063715084751784902160591166746052799863302749500199728555413816699396842278190348643606786669696456615893881286663742957452	-0.02027345918117138882539649079293568807199751440877022209308708431069496165023634804868454067033548608789243300747460177615579578020505868735017742531696713149472945618923122835857585302879325903646704334510908759871668540798863184535297162613
0.7845762809734254461289990608864731628613033458005671524083108457807139312642176998352175267495277040515419940554636854063715084751784902160591166746052799863302749500199728555413816699396842278190348643606786669696456615893881286663742957452	0.02027345918117138882539649079293568807199751440877022209308708431069496165023634804868454067033548608789243300747460177615579578020505868735017742531696713149472945618923122835857585302879325903646704334510908759871668540798863184535297162613
0.783221374307265063064015600524240002036692249822221917126956217528902841717488725985696703342421711528831777588636154927645065936853487085130467292125829760316281621013619298288746308148187116772622379510839171304415712792474930800558672288	0
0.3716586139433872486500649787840728802071787451744393555849182584815713315735476718737881614348865303196456036579556723460366034722899236177044749019253823037711471823474582533217134259794013783790727731206022536968116852122878745000411627975	-0.6748249099565624551744746007735739023286282360997962914682188153080161404244901867907473580899776622514950072171903500311384566324058717730577229180062620492540952919259869869595615027467796627835936968872527108575790900407714345182823349848
0.3716586139433872486500649787840728802071787451744393555849182584815713315735476718737881614348865303196456036579556723460366034722899236177044749019253823037711471823474582533217134259794013783790727731206022536968116852122878745000411627975	0.6748249099565624551744746007735739023286282360997962914682188153080161404244901867907473580899776622514950072171903500311384566324058717730577229180062620492540952919259869869595615027467796627835936968872527108575790900407714345182823349848
0.382074484240273705653177389615180269711823220933363706764580197863547982871912333181438732614187362121357838276368299306009124307401204553832950950432061203821181956090327878421508365630186194798495688617215337328750640932647704733190586306	-0.6518651316469130380211493394344764402391982049260985011353123185016331360243682482502137306961422529909863661680032620008850104175999491516364719193383564341774083626101074033106911113208907824755372435334645095304149525586247479174034772784
0.382074484240273705653177389615180269711823220933363706764580197863547982871912333181438732614187362121357838276368299306009124307401204553832950950432061203821181956090327878421508365630186194798495688617215337328750640932647704733190586306	0.6518651316469130380211493394344764402391982049260985011353123185016331360243682482502137306961422529909863661680032620008850104175999491516364719193383564341774083626101074033106911113208907824755372435334645095304149525586247479174034772784
0.3916393823257076304821813990508821365336107772051839132204208036045207895595575420398066606024504420959539860893400524430730593434430390938269950651741797732993662025141400699475929702423995474582677355021531990806233298153927332504137537365	-0.6299182621942310080914125323848365724999695083289351624778195216701019182302397782880460587806115686376519737357991984305749297916142898644431878537610396114867284437236201182163056299535946037185303232087234445876572652337798010064695515984
0.3916393823257076304821813990508821365336107772051839132204208036045207895595575420398066606024504420959539860893400524430730593434430390938269950651741797732993662025141400699475929702423995474582677355021531990806233298153927332504137537365	0.6299182621942310080914125323848365724999695083289351624778195216701019182302397782880460587806115686376519737357991984305749297916142898644431878537610396114867284437236201182163056299535946037185303232087234445876572652337798010064695515984
0.4005367159592014869569237585140630424611342768392279641592278005038079485916315549716141939880537800369411549825935238951521172300960396913750899197022004185663146878744500133209426119745309040129475307391062125309488159688289467355415014052	-0.6088656539693860148687640339383634292170855689293697615262259735100381833210816384253433466856940620086693866016694915569129156665650616150949116828171746712566837563598378843066841260680077968060333448616395147720822361632211350276668185497
0.4005367159592014869569237585140630424611342768392279641592278005038079485916315549716141939880537800369411549825935238951521172300960396913750899197022004185663146878744500133209426119745309040129475307391062125309488159688289467355415014052	0.6088656539693860148687640339383634292170855689293697615262259735100381833210816384253433466856940620086693866016694915569129156665650616150949116828171746712566837563598378843066841260680077968060333448616395147720822361632211350276668185497
0.4089063339967920043382826036215966981943651920180373694113864202081034513480513509184647074504717826298289122447918070286737850127525321818248038699531527854937288155188365735682825133946867335894920231117725675705499243644456174152664642763	-0.5885966996864390955695293010747511043299311885181131217112592752035220807709477642628473155299533816027894803799415074672418612675103034989523187699515957634405394335662081582066617838759379677041159238492210834179005326125454580662386287694
0.4089063339967920043382826036215966981943651920180373694113864202081034513480513509184647074504717826298289122447918070286737850127525321818248038699531527854937288155188365735682825133946867335894920231117725675705499243644456174152664642763	0.5885966996864390955695293010747511043299311885181131217112592752035220807709477642628473155299533816027894803799415074672418612675103034989523187699515957634405394335662081582066617838759379677041159238492210834179005326125454580662386287694
0.4168595584318210221570943233590708535830392713349730942012785595333378892441955055968037885422116680960293337407914753994143037256737734916257051944556307667788762420207490690699047988763503741141538752034906127867603455696941504672934998563	-0.5690075456847819602203886693335682067029707205961938985140887603598320153704640432602774650146804579251023659767147079444996302844802436149428517533698806212545082146006082156524383897271599419097517099741147242712900252006870878245795212051
0.4168595584318210221570943233590708535830392713349730942012785595333378892441955055968037885422116680960293337407914753994143037256737734916257051944556307667788762420207490690699047988763503741141538752034906127867603455696941504672934998563	0.5690075456847819602203886693335682067029707205961938985140887603598320153704640432602774650146804579251023659767147079444996302844802436149428517533698806212545082146006082156524383897271599419097517099741147242712900252006870878245795212051
0.4244885302433442251987529169721836064770527784767180953081935349083481017649224234179210235798012412443751715618494218674402991739962474875182451800288312317771352665647276983741085962237746266013979983469763640323567537545848332317732564157	-0.5499989907412740888720103527441383484112718136979662936048131361295722674222895588096386979712828209142301087140155671770525104805480296279383581655146063184198765992765194536255724889815240878776212474297026193270591985412719783309838972638
0.4244885302433442251987529169721836064770527784767180953081935349083481017649224234179210235798012412443751715618494218674402991739962474875182451800288312317771352665647276983741085962237746266013979983469763640323567537545848332317732564157	0.5499989907412740888720103527441383484112718136979662936048131361295722674222895588096386979712828209142301087140155671770525104805480296279383581655146063184198765992765194536255724889815240878776212474297026193270591985412719783309838972638
0.4318728774547290060003737252156513170164817572041777201597311347569393751219647128201619596751602424636107358879104345730004994271970606034514308722430921791177732754861247334388073814056991854533408570120335487840510484805264597987037307617	-0.5314737222244628588288772836075302389288608224020894693177551265084316137278749465563595720403636645952693413627852747156090689377938440487186098005261100666180992248796318983732394357468768338896479183523362570831924342196826983561223579281
0.4318728774547290060003737252156513170164817572041777201597311347569393751219647128201619596751602424636107358879104345730004994271970606034514308722430921791177732754861247334388073814056991854533408570120335487840510484805264597987037307617	0.5314737222244628588288772836075302389288608224020894693177551265084316137278749465563595720403636645952693413627852747156090689377938440487186098005261100666180992248796318983732394357468768338896479183523362570831924342196826983561223579281
0.4390850553430420976528756422764952256662956482472158653858423152560549654011850110137612105982667796510437617352327401349072048351208529785857041161020233031924474893671180612554930714658825991932728067413592329029395555135057232141167841532	-0.5133326364962589378579064101221365703006804253236376962568774610960897333903329857475267641882314866938803401574516915005516062013546938606193314097537515674931330348181059981069846160736131165861600316844119460534492270708862982830674168196
0.4390850553430420976528756422764952256662956482472158653858423152560549654011850110137612105982667796510437617352327401349072048351208529785857041161020233031924474893671180612554930714658825991932728067413592329029395555135057232141167841532	0.5133326364962589378579064101221365703006804253236376962568774610960897333903329857475267641882314866938803401574516915005516062013546938606193314097537515674931330348181059981069846160736131165861600316844119460534492270708862982830674168196
0.4461953122239826908086653774866920516429760009101782580825654279124372748069440277024540599751846495978132795822663155038175684839224355230369748814428099526847968203403650339915921940544512638276301674089657149002548457051839710213048256837	-0.4954696557663812065035193846421799849452089769479167351322856611498378231319922875121405933101241751602684577970188470854266340971021163168896547768878145474575196324708323324819853169152620060262179075811192214463366646006477174237980836771
0.4461953122239826908086653774866920516429760009101782580825654279124372748069440277024540599751846495978132795822663155038175684839224355230369748814428099526847968203403650339915921940544512638276301674089657149002548457051839710213048256837	0.4954696557663812065035193846421799849452089769479167351322856611498378231319922875121405933101241751602684577970188470854266340971021163168896547768878145474575196324708323324819853169152620060262179075811192214463366646006477174237980836771
-0.6595413938576615863755963046862817552733509467765043671218276210207616573373893029570340547824054273608377319825957580288974082914872102841615821083416644010326588001990543668723695337202820663000380057604756001052224969478905643114974412367	0
0.4532773120927264248952051166191466930570225138636984791770691210672371887273928440526998985605078688974304114431744455969261767109777147364076029580431808066026723170454423690692362234580415937515052956759671426380809869218765392773489877209	-0.4777637576050787207259646835192116646561707263081721522431861447536172206488645301397244533869714715190156696529636393923079424415581407850182430987008058529079465094876511740088908736977798883745783924670927107050207655884830280107382875335
0.4532773120927264248952051166191466930570225138636984791770691210672371887273928440526998985605078688974304114431744455969261767109777147364076029580431808066026723170454423690692362234580415937515052956759671426380809869218765392773489877209	0.4777637576050787207259646835192116646561707263081721522431861447536172206488645301397244533869714715190156696529636393923079424415581407850182430987008058529079465094876511740088908736977798883745783924670927107050207655884830280107382875335
0.4604160596034767198949819866537643168621258203538700994227525054680976752642216974256832944985689739194294008754183359972234027051895984447170589929769833664546183734453101685191998193886351217323836150396339096414130896015170250575077581058	-0.4600653669120453080446299895670955724901835332314865256266956864068254224270577734242735235315012618677357984712745972277477320458948346028391124392414566172457550208075366632594984003448203933284306372998307101505977683737210221466567903624
0.4604160596034767198949819866537643168621258203538700994227525054680976752642216974256832944985689739194294008754183359972234027051895984447170589929769833664546183734453101685191998193886351217323836150396339096414130896015170250575077581058	0.4600653669120453080446299895670955724901835332314865256266956864068254224270577734242735235315012618677357984712745972277477320458948346028391124392414566172457550208075366632594984003448203933284306372998307101505977683737210221466567903624
0.4677216803074030482155997221632361859179114371902158469754762591145591454060881396568258675126607005072599752247256524198117997593586105382850276976144456296248050373334580733330228221826084650226611955445443083147895660586784386891783475853	-0.4421701562802045694637486477722624922794435465293609787681778603626625253718260827706881386571212279271482559762743557158743980805268149714524432397012384947677609102496961513119751639090653459968808460597388643000001143533715602795026577343
0.4677216803074030482155997221632361859179114371902158469754762591145591454060881396568258675126607005072599752247256524198117997593586105382850276976144456296248050373334580733330228221826084650226611955445443083147895660586784386891783475853	0.4421701562802045694637486477722624922794435465293609787681778603626625253718260827706881386571212279271482559762743557158743980805268149714524432397012384947677609102496961513119751639090653459968808460597388643000001143533715602795026577343
0.4753587920969439030744316436732762627723991552983911101233217804625548004567239087411934596155286502550327591752234540727620207094369430294896477741389532604867777648140020430952032489991108836773705979692604984234662359690370368626468613642	-0.4237604276422020676021101403730979785278969050592422562903721055821442694675799852589691763212020554031517307624775070481895088309113849813234072310200383603482889823589954511405623015659157194505875157329328227949726769959797975440864955213
0.4753587920969439030744316436732762627723991552983911101233217804625548004567239087411934596155286502550327591752234540727620207094369430294896477741389532604867777648140020430952032489991108836773705979692604984234662359690370368626468613642	0.4237604276422020676021101403730979785278969050592422562903721055821442694675799852589691763212020554031517307624775070481895088309113849813234072310200383603482889823589954511405623015659157194505875157329328227949726769959797975440864955213
0.4836263044503613204509308869823304229542894463206923096615808333156198336399687950934913778303773684714618316487170058603532112009385013846434819078658736123915277474732987582991663996573821749054890847010351896563900842479755557752431054872	-0.4042421244168451553498686381087268334215145970492292721370412310591388687862673615935395888130763039119365223550003016912985768928606172541934329510960460712394371491815867542399329203943824539984835075774152386264332557083192917491751443397
0.4836263044503613204509308869823304229542894463206923096615808333156198336399687950934913778303773684714618316487170058603532112009385013846434819078658736123915277474732987582991663996573821749054890847010351896563900842479755557752431054872	0.4042421244168451553498686381087268334215145970492292721370412310591388687862673615935395888130763039119365223550003016912985768928606172541934329510960460712394371491815867542399329203943824539984835075774152386264332557083192917491751443397
0.4932815492421384846590296936530624405326169850102125582951643394821047665812560633852793387472381087574642726822762950122943158873971233846863194839088640176381886133388801219380319119179064420763481362400915311510724574441169332631324125574	-0.3820738835895497375778088358455789515622801830638330115916542344594509727776615528363482434243459001262587861835944744330800116317980570688753355116367665284276322015639298931026606191079789045487296268434927621603696161619004949508613724495
0.4932815492421384846590296936530624405326169850102125582951643394821047665812560633852793387472381087574642726822762950122943158873971233846863194839088640176381886133388801219380319119179064420763481362400915311510724574441169332631324125574	0.3820738835895497375778088358455789515622801830638330115916542344594509727776615528363482434243459001262587861835944744330800116317980570688753355116367665284276322015639298931026606191079789045487296268434927621603696161619004949508613724495

==> plotdata/polesPadConformalBeta400.txt <==
-7.40589309360204	0
-3.37282055268907	0
-2.81389975628616	0
-2.4592765350555	0
-2.21071695835381	0
-2.02503299977245	0
-1.88008163354231	0
-1.76325212503037	0
-0.495152409119467	-1.64786855458423
-0.495152409119467	1.64786855458423
-1.66678968140177	0
-1.58563819225389	0
-1.51634572183761	0
-1.45646640364353	0
-1.40421350591902	0
-1.35824808299499	0
0.440480922293043	-1.27926893621663
0.440480922293043	1.27926893621663
-1.31754484346259	0
-1.28130402045749	0
-1.24889172184474	0
-1.21979850685148	0
-1.19360996872883	0
-1.16998542846802	0
0.302931652942568	-1.11405099298252
0.302931652942568	1.11405099298252
-1.14864223160754	0
-1.1293439927401	0
0.183680999911955	-1.11399714206563
0.183680999911955	1.11399714206563
0.0555829608780191	-1.11155278874482
0.0555829608780191	1.11155278874482
-1.11189167073263	0
0.122906316197817	-1.09379109321203
0.122906316197817	1.09379109321203
-1.09611670602704	0
-1.08187568169725	0
-1.06904612504488	0
-1.05752317243797	0
0.0564893250567725	-1.0472584776758
0.0564893250567725	1.0472584776758
-1.04721689271397	0
0.292850168301818	-0.996357063802666
0.292850168301818	0.996357063802666
-1.03805011294547	0
0.0386514592252642	-1.03307276458449
0.0386514592252642	1.03307276458449
-1.02995661795105	0
-1.02287959534718	0
0.0256031696759158	-1.02240767220058
0.0256031696759158	1.02240767220058
-1.01677013690856	0
0.0157086852833532	-1.01397009532292
0.0157086852833532	1.01397009532292
-1.011585331545	0
0.289552533229884	-0.967240018213684
0.289552533229884	0.967240018213684
-1.00728414823887	0
0.00799679879902895	-1.0071127437263
0.00799679879902895	1.0071127437263
-0.000394014000777809	-1.00407363430091
-0.000394014000777809	1.00407363430091
-1.00380938217046	0
-0.00244753853333637	-1.0019179138244
-0.00244753853333637	1.0019179138244
-1.00028017895053	-0.000262609551858075
-1.00028017895053	0.000262609551858075
-0.999864742308561	-0.000289625974034015
-0.999864742308561	0.000289625974034015
-0.00270298743719412	-0.999806202249253
-0.00270298743719412	0.999806202249253
-0.999700403425321	0
0.00415188380094915	-0.999515293148097
0.00415188380094915	0.999515293148097
-0.00184149974191669	-0.998167970153359
-0.00184149974191669	0.998167970153359
0.00190614024542449	-0.997513073827525
0.00190614024542449	0.997513073827525
-0.000211854053339236	-0.997291203220158
-0.000211854053339236	0.997291203220158
0.291501636384606	-0.948382054443204
0.291501636384606	0.948382054443204
0.296132051100746	-0.934196740532506
0.296132051100746	0.934196740532506
0.302727334021768	-0.922790497382344
0.302727334021768	0.922790497382344
0.311200375041556	-0.913265279333273
0.311200375041556	0.913265279333273
0.321966408791262	-0.905063969966495
0.321966408791262	0.905063969966495
0.336504268314009	-0.897572754257102
0.336504268314009	0.897572754257102
0.387212881223925	-0.868119297719546
0.387212881223925	0.868119297719546
0.401714431701589	-0.851970562229325
0.401714431701589	0.851970562229325
0.934645370414168	0
0.414806061475651	-0.83677151455807
0.414806061475651	0.83677151455807
0.427358487180635	-0.822469330691917
0.427358487180635	0.822469330691917
0.47355250234567	-0.793612544324258
0.47355250234567	0.793612544324258
0.440929593532075	-0.809403661935982
0.440929593532075	0.809403661935982
0.476028374109825	-0.778438440338615
0.476028374109825	0.778438440338615
0.906582635491655	0
0.486288881743952	-0.760934066947337
0.486288881743952	0.760934066947337
0.498858494021406	-0.742475061453842
0.498858494021406	0.742475061453842
0.5047719486274	-0.723375002551528
0.5047719486274	0.723375002551528
0.510655638020295	-0.706778539961645
0.510655638020295	0.706778539961645
0.516079128376412	-0.690885102640656
0.516079128376412	0.690885102640656
0.520932197869936	-0.675554384184194
0.520932197869936	0.675554384184194
0.525266375124869	-0.660779222447279
0.525266375124869	0.660779222447279
0.839513751663803	-0.0718145931307388
0.839513751663803	0.0718145931307388
0.529175927994851	-0.646537067582397
0.529175927994851	0.646537067582397
0.832386609512363	-0.0584531518643614
0.832386609512363	0.0584531518643614
0.8276573125936	-0.0467266272481918
0.8276573125936	0.0467266272481918
0.532741073394579	-0.632787824713715
0.532741073394579	0.632787824713715
0.824338355259025	-0.0357860896122118
0.824338355259025	0.0357860896122118
0.822048601893499	-0.0252993022932454
0.822048601893499	0.0252993022932454
0.820600642500264	-0.0150828471417747
0.820600642500264	0.0150828471417747
0.819897705325191	-0.00501220032884017
0.819897705325191	0.00501220032884017
0.536022537718168	-0.619490677633397
0.536022537718168	0.619490677633397
0.539068028298216	-0.606608704426976
0.539068028298216	0.606608704426976
0.541916422511652	-0.594108537850664
0.541916422511652	0.594108537850664
0.544599939427903	-0.581959659922278
0.544599939427903	0.581959659922278
0.547145546646936	-0.57013395846045
0.547145546646936	0.57013395846045
0.549576029159319	-0.55860540634859
0.549576029159319	0.55860540634859
0.551910830892126	-0.547349778832123
0.551910830892126	0.547349778832123
0.554166721230064	-0.536344388191572
0.554166721230064	0.536344388191572
0.556358327838428	-0.525567830952225
0.556358327838428	0.525567830952225
0.558498568949191	-0.514999743521544
0.558498568949191	0.514999743521544
0.560599010855801	-0.504620560717416
0.560599010855801	0.504620560717416
0.56267017076979	-0.494411270055518
0.56267017076979	0.494411270055518
0.564721781427838	-0.484353152668684
0.564721781427838	0.484353152668684
0.566763031626736	-0.474427498867044
0.566763031626736	0.474427498867044
0.568802796063264	-0.464615281999232
0.568802796063264	0.464615281999232
0.570849868559516	-0.454896767470714
0.570849868559516	0.454896767470714
0.572913215379697	-0.445251022845373
0.572913215379697	0.445251022845373
0.57500227083581	-0.435655276883661
0.57500227083581	0.435655276883661
0.57712730765915	-0.426084044450174
0.57712730765915	0.426084044450174
0.579299933597934	-0.416507879116213
0.579299933597934	0.416507879116213
0.581533801684649	-0.406891512119165
0.581533801684649	0.406891512119165
0.583845693287771	-0.397190931328092
0.583845693287771	0.397190931328092
0.586257286036642	-0.387348515308698
0.586257286036642	0.387348515308698
0.588798276346455	-0.377284307909665
0.588798276346455	0.377284307909665
0.591512469839206	-0.366878787971558
0.591512469839206	0.366878787971558
0.594471396532739	-0.355933920307891
0.594471396532739	0.355933920307891
0.597811825510667	-0.344064658203105
0.597811825510667	0.344064658203105
0.601888027252847	-0.330253439955065
0.601888027252847	0.330253439955065

==> plotdata/polesPadConformalBetaMappedBack100.txt <==
-0.335559741751341	-0.00138528275452775
-0.335559741751341	0.00138528275452775
-0.332392195928698	-0.00106160257607874
-0.332392195928698	0.00106160257607874
-0.462016314526285	-0.0491356810544053
-0.462016314526285	0.0491356810544053
-0.378634315141949	-0.0344881299737696
-0.378634315141949	0.0344881299737696
-0.491481450230991	-0.111154275101718
-0.491481450230991	0.111154275101718
8.94859025330394	-2.79409508574439
8.94859025330394	2.79409508574439
-0.511809980384667	-0.177064617185698
-0.511809980384667	0.177064617185698
-0.522851686550723	-0.251162414043287
-0.522851686550723	0.251162414043287
-0.523069155316664	-0.332950705385939
-0.523069155316664	0.332950705385939
-0.511685998658429	-0.4232880496915
-0.511685998658429	0.4232880496915
-0.486045937623529	-0.525740335940931
-0.486045937623529	0.525740335940931
-0.438124265160258	-0.650482722457424
-0.438124265160258	0.650482722457424
-0.0955325946995741	0

==> plotdata/polesPadConformalBetaMappedBack200.txt <==
0.4201682656896230316131356830586607508126779151963859826741583939015234734128760964312204144199939383281728535289272031885913387679561398296516911450533423106885138152450164233827563440515567106259742651860974575134997602869880420541566455626	0
-0.2759215049558830624665958018179545881417318049497850959479682283783116143477216068148043304175930736773887495163087969079631741023682061948848553122811236766670083548242841888980899229582413673076304387270703528320319097252970701285281584403	0
-0.3006442646274166058328584624037764976238705259128069693403631949866192116743328816600652066585078008607116182352152305413466848741795600909089747077758391631501564405353886336728123473990145630903772478204714272569683740938276337259745829125	0
-0.3135468090899574488459651604105766907587976631525665210262430694658439682839673373299967277114164576483323446470572981669344816478853008063889782909264265267582475680530588426942733617742779677190611529034836712428002675780228821903585286397	0
-0.3211444654936529246082846947967186047664696271043449621459502784581772624430692946613058486841013398755183935715818132557890499155359594489297432982055141101218373303199344081133247623588259662878015704492044281803135181732536134997832239295	0
-0.3258512633322938490396772147806169092171808085150062435074696295850608631554763108626896132050044008689148605605174615852131356883803029409848144238475986995697047314975635609190523875493449637078605883513968677507445755165337103469657561878	0
-0.691738787602448992211104578865420816390675773718520625878948308600375285970359938039332490901086280305069891366796004630232647899905640931589720355543459377829714869535989262777487608651428955981546030139011163466556228316738600551437341444	0.210162907322599857829334614907875907261867346692024889399486321004567869244377497153004450080246590651926986417209211257951897293308427659750168281760916528851119435101533577862947260813594506719640244884372644046715439211821964271365339129
-0.691738787602448992211104578865420816390675773718520625878948308600375285970359938039332490901086280305069891366796004630232647899905640931589720355543459377829714869535989262777487608651428955981546030139011163466556228316738600551437341444	-0.210162907322599857829334614907875907261867346692024889399486321004567869244377497153004450080246590651926986417209211257951897293308427659750168281760916528851119435101533577862947260813594506719640244884372644046715439211821964271365339129
-0.3288251793929689112276335902791472663199621001130956265787763078596403421572329779136786466391212351206683480084306277047365938401361129066636677578572633367208944691794451030932245002435780186914508992963929803047094828920836721629336981093	0
-0.3307050980436309427221104047699311729073999007744036653078103057112219638115606149425364374761576282218481127159258360192743681518837252089065270129477997994583334293879380164122601412333031961125396357761024036987687623184503190330503466974	0
-0.941971444146757154038103607726239018390595091289799328147374319731529920939148135390297920444544570740865152630365744684681101661175220868319836457515594934864818408476956235050779812227743086294689919930717812755381085980844248845353401525	0.201310471569576367788736815617371320471486695100358606003591980396751271672163631036776167189751298947912672826269578596734422130809872621305151185744117226692937350747093817120582206738925756295994196336903172777857018572238690994585799422
-0.941971444146757154038103607726239018390595091289799328147374319731529920939148135390297920444544570740865152630365744684681101661175220868319836457515594934864818408476956235050779812227743086294689919930717812755381085980844248845353401525	-0.201310471569576367788736815617371320471486695100358606003591980396751271672163631036776167189751298947912672826269578596734422130809872621305151185744117226692937350747093817120582206738925756295994196336903172777857018572238690994585799422
-0.331875634922037642558779239310729408952269329486805980833673173277518735557005257562783447434924110217728464959968072013682551084908352137145920918266807370783935642408362400727495751625096303723195835778337926562998463330587715208432881676	0
-0.3325820336400382722951727486116330046374208347463883709057051535079809694628650787681000777213484259659926454291613204455678261508030035853910900964053544859664170220722300585403442140257411527232675098585247671376577366587570331546473862288	0
-0.332986757173142134285406817418542158066266994683218240626084906133002619702449039141041268442837382315756107337715098425402965088329057317268150894757147342069369804790531416619324911768089131679396032083660529235662920950120231538003360179	0
-0.3332000691001865292776104650077514498514770451499534844978667521745897230849299155970318944294444352219099497356872358083931415350491024597426644289864312931482594879303559116510738755740762040658909821372078777288453238133671684117275155241	0
-0.658431078671896363475646208958052111730000911592732681563941378591615933257976821137295153850490811670052669802009045550727633776317761123934744163326499060121145612830054879668728542805603585391462263827974081779273556843073726050263970617	0.021521772993363821484827265617949580287897063563639221993816895055484463359168170761151179467153158928938870913306073928759680331830528959588910352103812761582256355240913804879784940866962280324755379655778646950654171205724319869571067159
-0.658431078671896363475646208958052111730000911592732681563941378591615933257976821137295153850490811670052669802009045550727633776317761123934744163326499060121145612830054879668728542805603585391462263827974081779273556843073726050263970617	-0.021521772993363821484827265617949580287897063563639221993816895055484463359168170761151179467153158928938870913306073928759680331830528959588910352103812761582256355240913804879784940866962280324755379655778646950654171205724319869571067159
-0.333297735414667885784569005242675639077346726603550046150205942640643595507859878008041319883984495874430622140249319471648649189208250117958364598964704001646373586198462757709741417725135042726250997544767432791946713972460520985569338706	0
-0.651487754170099915904421061236848329287343785349880801081646836513094574384632008972980303922816956533434070570661555881107969059615532299240357237654564767045616515917614542883844682925234119702461618928588158427949177935111237745295308279	0.008028943319662405862646599244206691685289520792836659100417174149918467518843311977321313558422162057607953664637892955967679980972257444128824359464622492621111687228154010115942353872462582367918927268993884814816950045747080064672757537
-0.651487754170099915904421061236848329287343785349880801081646836513094574384632008972980303922816956533434070570661555881107969059615532299240357237654564767045616515917614542883844682925234119702461618928588158427949177935111237745295308279	-0.008028943319662405862646599244206691685289520792836659100417174149918467518843311977321313558422162057607953664637892955967679980972257444128824359464622492621111687228154010115942353872462582367918927268993884814816950045747080064672757537
-0.700726505250765649809153382908255419604062099828053647186262180789454714428434214859002362742082912131187704854743120929240748496008140225313183482049819914334509132108484089855302486876619081273878966879033265960846653032349214345436715559	0.008081064618538165117835882711960789398961248232401399478386604939943797694903737189127069036114006306111583777325586809871493264674282819593849400452341996554041430378105147770091990378667821569472729991024223974487910225986269892916626995
-0.700726505250765649809153382908255419604062099828053647186262180789454714428434214859002362742082912131187704854743120929240748496008140225313183482049819914334509132108484089855302486876619081273878966879033265960846653032349214345436715559	-0.008081064618538165117835882711960789398961248232401399478386604939943797694903737189127069036114006306111583777325586809871493264674282819593849400452341996554041430378105147770091990378667821569472729991024223974487910225986269892916626995
-0.333333353928090142780060997967817308025433412320829248183580361515973599553382983717141854700486634284486820794701261953599535522775772745221098529411673740313912168560976243099186139631481899731438123692211702043596691814341634733918581612	5.997489586510835973687273402498012453193630549814869799504209183833048699378721291732146667296165366244840497772631955138918695719840682049704632407445196301844371982848609874108988811958857775618494290548653183041618675182790687743999e-7
-0.333333353928090142780060997967817308025433412320829248183580361515973599553382983717141854700486634284486820794701261953599535522775772745221098529411673740313912168560976243099186139631481899731438123692211702043596691814341634733918581612	-5.997489586510835973687273402498012453193630549814869799504209183833048699378721291732146667296165366244840497772631955138918695719840682049704632407445196301844371982848609874108988811958857775618494290548653183041618675182790687743999e-7
-0.3333335606364504788090111988377085227027159404771730160294729497566713798734149262726388279688770908272387921842658390671577737079079296483899490110794101989986942156249102430392571083750431740440845335815705339817365577082563436550993769187	-3.03828462665793678085995498095693594317830457626009959210078044137447502654702674614928752449167519090568580522270197541565574297031716554015014335906240594594111503130597132791620292158789894298748698502526696188370464359900507693449914e-7
-0.3333335606364504788090111988377085227027159404771730160294729497566713798734149262726388279688770908272387921842658390671577737079079296483899490110794101989986942156249102430392571083750431740440845335815705339817365577082563436550993769187	3.03828462665793678085995498095693594317830457626009959210078044137447502654702674614928752449167519090568580522270197541565574297031716554015014335906240594594111503130597132791620292158789894298748698502526696188370464359900507693449914e-7
-0.3333330060428645802086643503361507924420883528867313758716198267448654189403081049740310268393868442770013134568087004720854091079720246089517270073926081095953119656870147191343220410743421126947781699505149583098674948384322344751084091651	0
-0.651847996783351043988545283983815787917190984026497699459437130853535047965727544670582300085602590049718692405305140453362696577128041586901950060626241518234519335901991624707972244400291825396851811034491464146058057053809683094282396429	-0.0025536395191442142841997805050835603370401962114417914661229052590476209116129393701795215417724164377249642333095834571639120392303749969492826712040904566059640197722647287317992571952108370986138298972562016664058963929222622988653950768
-0.651847996783351043988545283983815787917190984026497699459437130853535047965727544670582300085602590049718692405305140453362696577128041586901950060626241518234519335901991624707972244400291825396851811034491464146058057053809683094282396429	0.0025536395191442142841997805050835603370401962114417914661229052590476209116129393701795215417724164377249642333095834571639120392303749969492826712040904566059640197722647287317992571952108370986138298972562016664058963929222622988653950768
-0.656456313047366020246353325768243924668897785929465213496701122311039418759922259432721933150396277968203132105604589170082746921298543952500372894611082039112841262389830125148585513993912474254205083656146102509491637432725470591423365004	-0.0107313738880168224796825685425478453674987067465879457404512844068595066885041183017962164339993428334772135267934711281128440923928175784590991848657005802178803122285628193199946574182274312536095697586553812773352226643450469347130671617
-0.656456313047366020246353325768243924668897785929465213496701122311039418759922259432721933150396277968203132105604589170082746921298543952500372894611082039112841262389830125148585513993912474254205083656146102509491637432725470591423365004	0.0107313738880168224796825685425478453674987067465879457404512844068595066885041183017962164339993428334772135267934711281128440923928175784590991848657005802178803122285628193199946574182274312536095697586553812773352226643450469347130671617
-0.664796096881169442440871887629840411091514228828627765493131173219642627919856988092482302671585216258775061670313624739019782442362226690955547321272938278800293953212379475199061779269342332246638121261780733564979120683899265399154038005	-0.0162733214370327822464170049405585347658715045139221940830640028746232872927922891276404304673269777351084672546834974311215827698123170289047463164184058824638941966744427173442976125280141974159203537105502754615401572803608663276158249873
-0.664796096881169442440871887629840411091514228828627765493131173219642627919856988092482302671585216258775061670313624739019782442362226690955547321272938278800293953212379475199061779269342332246638121261780733564979120683899265399154038005	0.0162733214370327822464170049405585347658715045139221940830640028746232872927922891276404304673269777351084672546834974311215827698123170289047463164184058824638941966744427173442976125280141974159203537105502754615401572803608663276158249873
-0.678110260700491750094635530358055838208491936351716190434804242949614572366182711032409928238286226822718275205439805531653158441729179322526461681199123352339304877801902766835702070177580371558920773648343491382424890397649999966316909555	-0.0176943718005529176100947187568915975314640518672121242571579193793468791382206348711429834136840236441780619165765171893105941285245387050068356888005803829304118577401573387182079349302814824688324980085202598632654295426509413037684915317
-0.678110260700491750094635530358055838208491936351716190434804242949614572366182711032409928238286226822718275205439805531653158441729179322526461681199123352339304877801902766835702070177580371558920773648343491382424890397649999966316909555	0.0176943718005529176100947187568915975314640518672121242571579193793468791382206348711429834136840236441780619165765171893105941285245387050068356888005803829304118577401573387182079349302814824688324980085202598632654295426509413037684915317
-0.805504100000278797298333917899640333653228657225437619696006083866800104337587928099143661759494210182218636023732799348035865503873175260294576640463445209013038755046703737293952960486430934150492910309947618885875246190777051876590886662	-0.051494365573151930892983574964428421672133881999475491268675192821648264769867667678785895916593601174934823381583311606096072448139899757565308847186307843748090097556418559417646139531534854672369189314611781806452975436920284574033581977
-0.805504100000278797298333917899640333653228657225437619696006083866800104337587928099143661759494210182218636023732799348035865503873175260294576640463445209013038755046703737293952960486430934150492910309947618885875246190777051876590886662	0.051494365573151930892983574964428421672133881999475491268675192821648264769867667678785895916593601174934823381583311606096072448139899757565308847186307843748090097556418559417646139531534854672369189314611781806452975436920284574033581977
-0.833980648058435496351709324752465219012440867529101576816558429628479353048938709325137958984535871988426605902667932939028706476149454975932761914812807157433252662937628157106594250160366127846674611247952764667485034555005317965209374349	-0.085322190601578059847518951610644088283637700887886842704225395126880172132558579966806767234635783524774987270747443351404483659703936720092531601478333621332310381120990789626499148161416191096029079914178737914664854503104060647665038551
-0.833980648058435496351709324752465219012440867529101576816558429628479353048938709325137958984535871988426605902667932939028706476149454975932761914812807157433252662937628157106594250160366127846674611247952764667485034555005317965209374349	0.085322190601578059847518951610644088283637700887886842704225395126880172132558579966806767234635783524774987270747443351404483659703936720092531601478333621332310381120990789626499148161416191096029079914178737914664854503104060647665038551
-0.863451821696402800151232355426016568862791063751419745149207884816742166532102467041748734742227915952935900521278238077596360398262119382238935821835038025339021869181453269736253582006747309838741182534817863494477776853572350512319538522	-0.111570451646106547708075195906036801247617172476580029480573635055228580291344422512501379105856907034707959051239015197313665412173355993363059026134301371955834533767411149537395136431360687934074607957656189332827014949882758571393600517
-0.863451821696402800151232355426016568862791063751419745149207884816742166532102467041748734742227915952935900521278238077596360398262119382238935821835038025339021869181453269736253582006747309838741182534817863494477776853572350512319538522	0.111570451646106547708075195906036801247617172476580029480573635055228580291344422512501379105856907034707959051239015197313665412173355993363059026134301371955834533767411149537395136431360687934074607957656189332827014949882758571393600517
-0.896834615922613948325263163581995608994539171526242811226009460613638797969080119821114278589861205237183307315818998365997427997388045219993255906884642607533874726250886737486635321670601609578311304847539914628881958801551218419564256335	-0.14010572674407416531923603641150597556864280605761758576044275416597453006656256522008497937271594283363167560652968498106348730199615135275654571108677400127328836078722582026367341159432939974599906113827181631254550766512003802981200011
-0.896834615922613948325263163581995608994539171526242811226009460613638797969080119821114278589861205237183307315818998365997427997388045219993255906884642607533874726250886737486635321670601609578311304847539914628881958801551218419564256335	0.14010572674407416531923603641150597556864280605761758576044275416597453006656256522008497937271594283363167560652968498106348730199615135275654571108677400127328836078722582026367341159432939974599906113827181631254550766512003802981200011
-0.972280051933064561158525281641271652299479555070921375412824938900261921115310415190202811599507518112978293581787953702429511629322360381340156387387806390201733858139549867228956419332106236138593742149449430426356031639184671882401118089	-0.214791737476384110743153111338240324852352248254654904749579092182560654456826463159915594389741411167396232498188687162837566482447400666362914136330416594142019242069541538394307564654866555594185485716718560021318179798698219856417532761
-0.972280051933064561158525281641271652299479555070921375412824938900261921115310415190202811599507518112978293581787953702429511629322360381340156387387806390201733858139549867228956419332106236138593742149449430426356031639184671882401118089	0.214791737476384110743153111338240324852352248254654904749579092182560654456826463159915594389741411167396232498188687162837566482447400666362914136330416594142019242069541538394307564654866555594185485716718560021318179798698219856417532761
-1.006365702079110788455878135759803585717426223723831770601510814120489415105736196051159967736860342361278691880316812017003455073389120556104948035642120451064264053568750001432980719358655902263937398979314265977421085303088231839828894636	-0.26512730409744927356708259900817459508260084633905710162194529895571374798129206153329856828104355950088892092271821467619160640044279712015954716950646362690664315747484898055015453069128099395712871764733126300854837507057007246497886532
-1.006365702079110788455878135759803585717426223723831770601510814120489415105736196051159967736860342361278691880316812017003455073389120556104948035642120451064264053568750001432980719358655902263937398979314265977421085303088231839828894636	0.26512730409744927356708259900817459508260084633905710162194529895571374798129206153329856828104355950088892092271821467619160640044279712015954716950646362690664315747484898055015453069128099395712871764733126300854837507057007246497886532
-1.035696191631873558769511147900492994650462564412878836518448293493573465817628454118021142725385311090920404065727648263745541815950080523222094327046418994818422262016249115380948459451056329473784507843301470366942858670521490331165707606	-0.32017808783056878941832913342870878741251646713994835517266510765326230095854800625431982881848339485743325174306892106573097314102173697700508612372698701606192952472829955126800407170821859293294241151794346180458094779971473548819177215
-1.035696191631873558769511147900492994650462564412878836518448293493573465817628454118021142725385311090920404065727648263745541815950080523222094327046418994818422262016249115380948459451056329473784507843301470366942858670521490331165707606	0.32017808783056878941832913342870878741251646713994835517266510765326230095854800625431982881848339485743325174306892106573097314102173697700508612372698701606192952472829955126800407170821859293294241151794346180458094779971473548819177215
-1.060538022490360578841287806539717743221682558319384243406193094825107874035240592656367187271549123907136258340699956286450498398643409655809697418623106488818722509652819734829966374679924989685026792962053805216914954651748634318226683403	-0.379194771160030257506490154880575578331201414108467027907132067341477456405583415903663746588275963171988952792094098081394415101804409966666142494213594979433862581015060012336155331885303648924910868612005817872991576459318845553478662413
-1.060538022490360578841287806539717743221682558319384243406193094825107874035240592656367187271549123907136258340699956286450498398643409655809697418623106488818722509652819734829966374679924989685026792962053805216914954651748634318226683403	0.379194771160030257506490154880575578331201414108467027907132067341477456405583415903663746588275963171988952792094098081394415101804409966666142494213594979433862581015060012336155331885303648924910868612005817872991576459318845553478662413
-1.080898444292536602543782906499644075535083823247854241860170825581635181161625150329256896679240053701928094738317100268834848738828505794781821968604075640482572379857971123727697771428819472219441942969455639316045199842658896788877278344	-0.441310760592180878936660702896733459389377330100360561536748836899202333317716885715053366498736614472737295285189170488733167627920380821182928113243555321733449838179871802686453115842748981867685792094449601948978343017584186385390489851
-1.080898444292536602543782906499644075535083823247854241860170825581635181161625150329256896679240053701928094738317100268834848738828505794781821968604075640482572379857971123727697771428819472219441942969455639316045199842658896788877278344	0.441310760592180878936660702896733459389377330100360561536748836899202333317716885715053366498736614472737295285189170488733167627920380821182928113243555321733449838179871802686453115842748981867685792094449601948978343017584186385390489851
-1.097136065789210005777763702786350565239450210727849952256478910177526986652339543704610159522065878883716559743164693498366504190569309277287783399550742401551612265590838813544493836959381002583079874553973524160636246796277291148319272497	-0.5059720549490339202201197636947977417161168298053964280005314527812374517319863345142682797985441814121263783041376057736197590739042484953941302046062720965642573715325220845229558602308046293788743561916879679353074206964439255371636764
-1.097136065789210005777763702786350565239450210727849952256478910177526986652339543704610159522065878883716559743164693498366504190569309277287783399550742401551612265590838813544493836959381002583079874553973524160636246796277291148319272497	0.5059720549490339202201197636947977417161168298053964280005314527812374517319863345142682797985441814121263783041376057736197590739042484953941302046062720965642573715325220845229558602308046293788743561916879679353074206964439255371636764
-1.109531626770513571791001272646871235124786600610990094380488216975401559573782394178140578311821712858408257182773646927440623850137207523047241858323598840407204217635959876247112416257545580606805512626686373672688152858079087134612889462	-0.5730031594043563234533714649125210755552273463290621975559463752591041236628588899877470094283306526144735567805830663124958366425958197296684373413065083194860876833005225101349973058080714166411237441007544576912835485898181314763518223
-1.109531626770513571791001272646871235124786600610990094380488216975401559573782394178140578311821712858408257182773646927440623850137207523047241858323598840407204217635959876247112416257545580606805512626686373672688152858079087134612889462	0.5730031594043563234533714649125210755552273463290621975559463752591041236628588899877470094283306526144735567805830663124958366425958197296684373413065083194860876833005225101349973058080714166411237441007544576912835485898181314763518223
-1.118214590786688442680942263437130490803396445651690254727267115587643515686624661213678024354575276337683363405046707175481825002494598026254667627994496016999549887978128689419763112486464070478360363992456553943241953645670756824207288825	-0.642371303384864911795152555840736124571262935800137550616276240687953811419551331375761690222639770771392858447196349299873097614241249949385664341739189402516641760027123815643130661665501028734090479497936803949152895075099506374583066792
-1.118214590786688442680942263437130490803396445651690254727267115587643515686624661213678024354575276337683363405046707175481825002494598026254667627994496016999549887978128689419763112486464070478360363992456553943241953645670756824207288825	0.642371303384864911795152555840736124571262935800137550616276240687953811419551331375761690222639770771392858447196349299873097614241249949385664341739189402516641760027123815643130661665501028734090479497936803949152895075099506374583066792
-1.123219960970571007916376369157509849512256283615181836928127479041740821026995454214410486322485645210746264384420192904426130075164256952790566929039949355636849781364982275062188889911061251821725956474158993777184344098586604396268912435	-0.714107452318087796960881541008403506283359611072588224886495688529018705183597304938116841140119472048411489293533922456167018715910092135526146185246576050194403689264433180303444997909159377230644323748250707596252850973053763385337536365
-1.123219960970571007916376369157509849512256283615181836928127479041740821026995454214410486322485645210746264384420192904426130075164256952790566929039949355636849781364982275062188889911061251821725956474158993777184344098586604396268912435	0.714107452318087796960881541008403506283359611072588224886495688529018705183597304938116841140119472048411489293533922456167018715910092135526146185246576050194403689264433180303444997909159377230644323748250707596252850973053763385337536365
-1.124515762137100934450607538319405584575496397922392463580235767425593967935303568354154465955066257693174069037967913725225430674378662099427031800154162752070799627016927930913316056477374766250050742780490844668410017857204670956686229076	-0.788295475316820205852585880811564438178997153249099622459606825124039484018320262000819259327589359333024134751965012090170214757166918363910587597611055628215019425228350853701373131780050905710548020655933425272773273986857901582986510534
-1.124515762137100934450607538319405584575496397922392463580235767425593967935303568354154465955066257693174069037967913725225430674378662099427031800154162752070799627016927930913316056477374766250050742780490844668410017857204670956686229076	0.788295475316820205852585880811564438178997153249099622459606825124039484018320262000819259327589359333024134751965012090170214757166918363910587597611055628215019425228350853701373131780050905710548020655933425272773273986857901582986510534
-1.12200901674301199315789943683020954820852308757422348919573156760403215961189236533197202401762683509380726381259575654943444535428018444988467630505618590482475283664916504893233873122271973325134711943959941390502566562940702595992362858	-0.865073926084060412098647918297912027247347239569140034531090837542500837353559975225537533252471982366200996268015548424212903494444629130870703662447547800229738126593285919847400005001551412830598828854718576257132231924852993393326281609
-1.12200901674301199315789943683020954820852308757422348919573156760403215961189236533197202401762683509380726381259575654943444535428018444988467630505618590482475283664916504893233873122271973325134711943959941390502566562940702595992362858	0.865073926084060412098647918297912027247347239569140034531090837542500837353559975225537533252471982366200996268015548424212903494444629130870703662447547800229738126593285919847400005001551412830598828854718576257132231924852993393326281609
-1.115542534271677235818269087770961560862304542833998549252105093680954689854639074599701439749302063036735295012858493849070065278361621774410719109864547101448937723184056233545279790896104254373012493453170192978392371426911817036037119584	-0.94464292129625761343921596990376626183011591405268686949798997852950318297172381268354980966556016678767420977843589281569169967703232082882747522765516630425366895954693679580531068508916436017638025126612732220123210340968579827982363313
-1.115542534271677235818269087770961560862304542833998549252105093680954689854639074599701439749302063036735295012858493849070065278361621774410719109864547101448937723184056233545279790896104254373012493453170192978392371426911817036037119584	0.94464292129625761343921596990376626183011591405268686949798997852950318297172381268354980966556016678767420977843589281569169967703232082882747522765516630425366895954693679580531068508916436017638025126612732220123210340968579827982363313
-1.104884870978271418174557316076101422397940724715325922613261261520847656031596855634372366600685906698339376298189497055999150032860570427422514422588673319737211389204009973942247813980419498532951936683871957536619377861389054992586824488	-1.027277569425565280798569999464705144041390061240000793919628811914755243911542121082776858974417943968721288405608050767265633156150836921981334274617751137708903694946547172068126369097690963196892486910302527860869943551549932178711857781
-1.104884870978271418174557316076101422397940724715325922613261261520847656031596855634372366600685906698339376298189497055999150032860570427422514422588673319737211389204009973942247813980419498532951936683871957536619377861389054992586824488	1.027277569425565280798569999464705144041390061240000793919628811914755243911542121082776858974417943968721288405608050767265633156150836921981334274617751137708903694946547172068126369097690963196892486910302527860869943551549932178711857781
-1.089711765064768705668944285444873478735557340301712377839310271287751946257669180660572241980805379654771170552997591665863751090981377101921955179381763256028398256283220668112523285463598655441429846500600329249197047786987371522722638394	-1.113351005117971405450703175541036104868874764756661242946452702793514220018738831683683650054083686173113142248563287226510826666084533141228143216271497845224917837921918448825093985019043515090438825042354217095533434788971209809238001205
-1.089711765064768705668944285444873478735557340301712377839310271287751946257669180660572241980805379654771170552997591665863751090981377101921955179381763256028398256283220668112523285463598655441429846500600329249197047786987371522722638394	1.113351005117971405450703175541036104868874764756661242946452702793514220018738831683683650054083686173113142248563287226510826666084533141228143216271497845224917837921918448825093985019043515090438825042354217095533434788971209809238001205
-1.069574521036689040056914519935626548352074011312617934081371419747679901802452991118983915462758873314668075740106698077173398207625791929756458921162428129633896230029789178692036849369717915358262259291839854477780488161279313513821009976	-1.203372804087180591625443902694959717639965137871926978235051586748183005221753346395474557112179579738502111845696554751809055412543234032595330238434113306569424213685532031175727290033487590448783698426201279319253009215480642049076194868
-1.069574521036689040056914519935626548352074011312617934081371419747679901802452991118983915462758873314668075740106698077173398207625791929756458921162428129633896230029789178692036849369717915358262259291839854477780488161279313513821009976	1.203372804087180591625443902694959717639965137871926978235051586748183005221753346395474557112179579738502111845696554751809055412543234032595330238434113306569424213685532031175727290033487590448783698426201279319253009215480642049076194868
-0.3193041884634220781226501341390252018772792322203019105547458671161087744269269525415716558130551924361854693836100260468027310410880721501627869747044905388878936439646543883696702318384591206991455802525772959484563021977585192933369863661	0
-1.043845900866332719869148419138289623319221150351395148227468923105038938938431822091825607032681697440777991615159222440052600601042020354800850506051916896487236127322635777387323998211397687681051223738225613324289699203069101119329618712	-1.298054585393259887307218062468138387008808982951386783556842046859216808297851495706147954802174844540350643497732823308088280567976990344295018335768725239878160146940840667080419533073922185257986602434982623323733976234926175724982466349
-1.043845900866332719869148419138289623319221150351395148227468923105038938938431822091825607032681697440777991615159222440052600601042020354800850506051916896487236127322635777387323998211397687681051223738225613324289699203069101119329618712	1.298054585393259887307218062468138387008808982951386783556842046859216808297851495706147954802174844540350643497732823308088280567976990344295018335768725239878160146940840667080419533073922185257986602434982623323733976234926175724982466349
-1.011622991912999012805912823036475479160494858784770610094684371823160465257628454863162370587938199225264879873608580110776302375442106131016975602299462266062861477140864612770478955989624378043294248700509336710630456164293955759678591356	-1.398428585920944709023054092064212100083432565761192186433251647666087400797828345498634905512693210554344661308438123448303157666720952927080004253959722218284331045422996582416768745664056018677996424249693532203737565391622140715051079011
-1.011622991912999012805912823036475479160494858784770610094684371823160465257628454863162370587938199225264879873608580110776302375442106131016975602299462266062861477140864612770478955989624378043294248700509336710630456164293955759678591356	1.398428585920944709023054092064212100083432565761192186433251647666087400797828345498634905512693210554344661308438123448303157666720952927080004253959722218284331045422996582416768745664056018677996424249693532203737565391622140715051079011
-0.971537733960340900771788663793671683709573943122910053362825200340550427183532346939186447748212834252724938338873253517129514927146153955406331216610231225812404326326953276945431373297474426399566370845954964261587463699544180903753470433	-1.506081714279281849336464745079412606224056255868143705200775815805339290915084415841338023315574275288142985101521644002966210208864065417798503855310941934246755743444121198912064455953820086114390860951546227286095766149345003298440731669
-0.971537733960340900771788663793671683709573943122910053362825200340550427183532346939186447748212834252724938338873253517129514927146153955406331216610231225812404326326953276945431373297474426399566370845954964261587463699544180903753470433	1.506081714279281849336464745079412606224056255868143705200775815805339290915084415841338023315574275288142985101521644002966210208864065417798503855310941934246755743444121198912064455953820086114390860951546227286095766149345003298440731669
-0.921337012450850220466650850858733203845506226565186272514556157289431404468082846115346015892342632878927545850131112085467091597121165964849752025002308750227070959279423884746287205077238059512033630287896876373027014313992487808820271436	-1.623682105974264955607000040243164019120402276079301950217662146118262163090605885469142804187015627060592831989835796868544520760637858984157462524301076950458543693902557379691488148070864830834022424738387729084525943167506220199514712352
-0.921337012450850220466650850858733203845506226565186272514556157289431404468082846115346015892342632878927545850131112085467091597121165964849752025002308750227070959279423884746287205077238059512033630287896876373027014313992487808820271436	1.623682105974264955607000040243164019120402276079301950217662146118262163090605885469142804187015627060592831989835796868544520760637858984157462524301076950458543693902557379691488148070864830834022424738387729084525943167506220199514712352
-0.856741671804903321363864557497056475290411364500007736082436815682367231706267520180161158102999092113449685749169074411453697919867130516643661574246732262299006697214289559834914668610786039066889421275051729283902084044366300248381754547	-1.756435280056559559667099843770189536316043582229838940103980256553774898155040852573669682054500143067838652950309233532796453669508470082166039025185683988964035843363168058389931873163646674803163627330031887514670632278887142246448546172
-0.856741671804903321363864557497056475290411364500007736082436815682367231706267520180161158102999092113449685749169074411453697919867130516643661574246732262299006697214289559834914668610786039066889421275051729283902084044366300248381754547	1.756435280056559559667099843770189536316043582229838940103980256553774898155040852573669682054500143067838652950309233532796453669508470082166039025185683988964035843363168058389931873163646674803163627330031887514670632278887142246448546172
-0.766897753660214595431424466947567771472056397481505392298335577173554968865836373757135393804433731460951729540029512889284316521050010198118383232002201408047805976920026650484499537463206347124558391705440024499367795916301807508483523584	-1.91800919976021714490648549956949143563427608230472752802110096234475740099955270254089551239664984543517860224563597688949519447306120615989029824769740431255920632273610568953817934738666597543314678268127735955111955939698325021770536672
-0.766897753660214595431424466947567771472056397481505392298335577173554968865836373757135393804433731460951729540029512889284316521050010198118383232002201408047805976920026650484499537463206347124558391705440024499367795916301807508483523584	1.91800919976021714490648549956949143563427608230472752802110096234475740099955270254089551239664984543517860224563597688949519447306120615989029824769740431255920632273610568953817934738666597543314678268127735955111955939698325021770536672

==> plotdata/polesPadConformalBetaMappedBack400.txt <==
0.0613841921342306	0
-0.139748916859432	0
-0.2351844811623	0
-0.257934129110953	0
-0.274015759210319	0
-0.285935340321517	0
-0.295060183431827	0
-0.302207924434356	0
-0.307901728648999	0
-0.428766459582827	0.175745129382129
-0.428766459582827	-0.175745129382129
-0.312494233551315	0
-0.316233100649299	0
-0.319298111094513	0
-0.321823349203492	0
-0.323911089886612	0
-0.325640833147459	0
-0.846921624204311	0.372718378468615
-0.846921624204311	-0.372718378468615
-0.327075376225986	0
-0.328265010243211	0
-0.329250491480618	0
-0.330065189882485	0
-0.33073667175002	0
-0.33128788507186	0
-0.875776019283482	0.16578154944097
-0.875776019283482	-0.16578154944097
-0.331738060520181	0
-0.332103405533493	0
-0.781236995411687	0.112165177855922
-0.781236995411687	-0.112165177855922
-0.693113606712748	0.0781415819446482
-0.693113606712748	-0.0781415819446482
-0.332397645488199	0
-0.742318191882953	0.0798234127603703
-0.742318191882953	-0.0798234127603703
-0.332632450239472	0
-0.332817773566385	0
-0.332962125594868	0
-0.333072793018005	0
-0.70288668656457	0.035347479760944
-0.70288668656457	-0.035347479760944
-0.333156018185337	0
-0.926392499475299	0.0467911799344612
-0.926392499475299	-0.0467911799344612
-0.333217145426259	0
-0.691751022770569	0.0238729684457896
-0.691751022770569	-0.0238729684457896
-0.333260740993799	0
-0.33329069155029	0
-0.683426124175205	0.0157500237513147
-0.683426124175205	-0.0157500237513147
-0.333310285019562	0
-0.677020375097495	0.00962205584536787
-0.677020375097495	-0.00962205584536787
-0.333322276805623	0
-0.934596218485754	0.0120570050961621
-0.934596218485754	-0.0120570050961621
-0.333328943797624	0
-0.671967947795905	0.00482197828578453
-0.671967947795905	-0.00482197828578453
-0.666394151418607	0.00270812764916579
-0.666394151418607	-0.00270812764916579
-0.333332128644115	0
-0.665039631007316	0.0012731383305838
-0.665039631007316	-0.0012731383305838
-0.333333332535631	1.22593004324821e-8
-0.333333332535631	-1.22593004324821e-8
-0.333333338801677	-6.52832288374974e-9
-0.333333338801677	6.52832288374974e-9
-0.664869167869291	-0.000126091539604004
-0.664869167869291	0.000126091539604004
-0.33333332585125	0
-0.669447305859128	-0.000320115779602283
-0.669447305859128	0.000320115779602283
-0.665436786674667	-0.00121683938702886
-0.665436786674667	0.00121683938702886
-0.667938884481678	-0.00166514476586357
-0.667938884481678	0.00166514476586357
-0.666520174799213	-0.00180752061591179
-0.666520174799213	0.00180752061591179
-0.94392764363574	-0.0100432752213435
-0.94392764363574	0.0100432752213435
-0.954703977134283	-0.026339523410637
-0.954703977134283	0.026339523410637
-0.967196221651935	-0.0390623395720601
-0.967196221651935	0.0390623395720601
-0.981914325951184	-0.0491442513963911
-0.981914325951184	0.0491442513963911
-0.999915441369826	-0.0569592832705801
-0.999915441369826	0.0569592832705801
-1.02396941741319	-0.0625516022731204
-1.02396941741319	0.0625516022731204
-1.11904057347573	-0.0875504131256313
-1.11904057347573	0.0875504131256313
-1.15365388513861	-0.109060002079195
-1.15365388513861	0.109060002079195
-1.18711526062936	-0.131110309957071
-1.18711526062936	0.131110309957071
-1.22087458504417	-0.153181364687462
-1.22087458504417	0.153181364687462
-1.34557788754289	-0.18771527247067
-1.34557788754289	0.18771527247067
-1.25808592807584	-0.173384699148099
-1.25808592807584	0.173384699148099
-1.36339683736233	-0.224143720889018
-1.36339683736233	0.224143720889018
-1.40393964089018	-0.263460474795749
-1.40393964089018	0.263460474795749
-1.45423510468844	-0.307309159510466
-1.45423510468844	0.307309159510466
-1.48681542939025	-0.362420701131709
-1.48681542939025	0.362420701131709
-1.51788308331763	-0.413617886604719
-1.51788308331763	0.413617886604719
-1.54724926222729	-0.466454538742539
-1.54724926222729	0.466454538742539
-1.57430302076812	-0.521291333274231
-1.57430302076812	0.521291333274231
-1.59889466582697	-0.57791522489037
-1.59889466582697	0.57791522489037
-1.62110528431973	-0.63613956825232
-1.62110528431973	0.63613956825232
-1.64103488468197	-0.695874031473106
-1.64103488468197	0.695874031473106
-1.65875111877572	-0.757068123088046
-1.65875111877572	0.757068123088046
-1.67429884894584	-0.819686370780551
-1.67429884894584	0.819686370780551
-1.68770866841323	-0.883704838351767
-1.68770866841323	0.883704838351767
-1.69899963994585	-0.949111012859144
-1.69899963994585	0.949111012859144
-1.7081801197074	-1.01590335203967
-1.7081801197074	1.01590335203967
-1.71524815227352	-1.08409075816391
-1.71524815227352	1.08409075816391
-1.72019164305528	-1.15369229610518
-1.72019164305528	1.15369229610518
-1.72298828760967	-1.22473722752644
-1.72298828760967	1.22473722752644
-1.72360523627247	-1.29726536748336
-1.72360523627247	1.29726536748336
-1.72199847244791	-1.37132777842526
-1.72199847244791	1.37132777842526
-1.7181118682631	-1.44698784027917
-1.7181118682631	1.44698784027917
-1.71187585856142	-1.52432276426684
-1.71187585856142	1.52432276426684
-1.70320564354826	-1.60342565549381
-1.70320564354826	1.60342565549381
-1.69199878768966	-1.68440828129314
-1.69199878768966	1.68440828129314
-1.67813202026858	-1.76740477813901
-1.67813202026858	1.76740477813901
-1.6614569489617	-1.85257664503518
-1.6614569489617	1.85257664503518
-1.64179425059308	-1.94011955226407
-1.64179425059308	1.94011955226407
-1.61892566455236	-2.03027278933781
-1.61892566455236	2.03027278933781
-1.59258271235612	-2.12333267560116
-1.59258271235612	2.12333267560116
-1.56243035979532	-2.21967214082588
-1.56243035979532	2.21967214082588
-1.52804253034528	-2.31977032810564
-1.52804253034528	2.31977032810564
-1.48886380953644	-2.4242593234839
-1.48886380953644	2.4242593234839
-1.44414624759834	-2.53400203971939
-1.44414624759834	2.53400203971939
-1.39283756307259	-2.65023145722019
-1.39283756307259	2.65023145722019
-1.33336402991391	-2.77482411256261
-1.33336402991391	2.77482411256261
-1.26314906043415	-2.9109139710654
-1.26314906043415	2.9109139710654
-1.17730103679908	-3.06458815941538
-1.17730103679908	3.06458815941538
-1.06335764842178	-3.25178229920148
-1.06335764842178	3.25178229920148

==> plotdata/zerosBorelBeta100.txt <==
-6.57361379951	0
-2.98483504301	0
-1.53503961476	-0.742985525078
-1.53503961476	0.742985525078
-1.07826522176	-0.87207236346
-1.07826522176	0.87207236346
-0.571375693036	-1.07565750405
-0.571375693036	1.07565750405
-0.810120961113	-0.896341784091
-0.810120961113	0.896341784091
-0.6394233566	-0.937750325726
-0.6394233566	0.937750325726
-0.640914013174	-0.856628772823
-0.640914013174	0.856628772823
-0.587944077962	-0.752366395156
-0.587944077962	0.752366395156
-0.536829433073	-0.644419961769
-0.536829433073	0.644419961769
-0.484226050652	-0.536346723122
-0.484226050652	0.536346723122
-0.429541933569	-0.42798850557
-0.429541933569	0.42798850557
-0.601936122525	0
-0.498560202088	0
-0.371794600687	-0.319032695627
-0.371794600687	0.319032695627
-0.46102118687	0
-0.433323849585	0
-0.411307317534	0
-0.392694197226	0
-0.377286204269	-0.0144456555757
-0.377286204269	0.0144456555757
-0.308654985281	-0.208711624161
-0.308654985281	0.208711624161
-0.36263653158	0
-0.353571432605	0
-0.346611416379	0
-0.341301754521	0
-0.337432006134	0
-0.33486559429	0
-0.236851209463	-0.0975917706043
-0.236851209463	0.0975917706043
0.185419097701	0

==> plotdata/zerosBorelBeta200.txt <==
-7.467895778134726011744061252951827276833237278573279039876499308892912996448826994295029214683982984879247533000705784157376425762649496077827822194668453690833178607147284021023190679692917847216519933511253781607855334167503858847504107400046823796211698336767277532091436415742195117309842058104114425654761926816250465415824593331088944581362612892312964463613562669945383996891405781714392427571295044894472079616690283057	0
-4.1550573802943352130797749487084954413758090072809819948083573061471100723181102783409425150598615530282526101908118630580566943078683574405464065029532251343585579287935566643498447024760310305778994911228014417932921328410873601893934043715173674814600825828343326159567580252931747304047518184920895873981232879475749992976597452202642809270179475518434993298112044445363469058187038817446243596657648219055955644728327853411	0
-3.1699818203877108019771105614086447030508380702433743917245127680238898084043079674645344228058042626986744607850581063216464599986694214794022572882952364885388206302120016117438058414489876248829748290504892854281415239471235490177879047808034197205482026923645847373994005876200313201646360954719315325033699336353980348955074097367124583831666099169461220180353670258169533596199574482933184875050312532748483707322169291051	0
-2.593877679700463876365153994206034277624730456466581184323022903999121934764036232376635271803713044463948587808965227251041773529309987158672774062393312986344308023495840291666451300109693999298726660015355872911229254875242857165897124174914077932218073721173644568452564959271250447447029095457036863391120661473729010424187685868248416804986139711005450204096052669260070168064815150467521967252065168337484118011549363106	-1.2164207988452074669633020086992337031222476921877468859703396226489735596341077012503728942431080621536392876456924162651711207752978813434467997644648103180714900730703066631833276903749261401783842403722051168188303390728617366773161561340335062756049649566357610594449742031499237255375883250914027311452264899734242883699820113596118591164015967492515635895697940256637561572111180584440564807986461030185500783839335879381
-2.593877679700463876365153994206034277624730456466581184323022903999121934764036232376635271803713044463948587808965227251041773529309987158672774062393312986344308023495840291666451300109693999298726660015355872911229254875242857165897124174914077932218073721173644568452564959271250447447029095457036863391120661473729010424187685868248416804986139711005450204096052669260070168064815150467521967252065168337484118011549363106	1.2164207988452074669633020086992337031222476921877468859703396226489735596341077012503728942431080621536392876456924162651711207752978813434467997644648103180714900730703066631833276903749261401783842403722051168188303390728617366773161561340335062756049649566357610594449742031499237255375883250914027311452264899734242883699820113596118591164015967492515635895697940256637561572111180584440564807986461030185500783839335879381
-2.0012576859891836903931743903287757535391189990362548344445243165898473493499994413707485127565849807718463564721204279587537653078570749352653406853342597098782668194285060113716056157299287448370694806353668629901522996904745241719198192768483677923817347303737490209995176534732070100546092302943127281599370255658624308165133763622218791905764659603494549398739311337801750703981518921339729999510126382398820132622127014577	-1.442816647093385195129391330117234920559994719644173160875539054072626663854041133172709243934368633743416130293826282006009700229715418599782233552331834297773546831648359565449315651363746478024914438986687739708101503318156934213373640699383598060387799725383684729090149951479681366136689333739404019736231100431792618791304011167559206505920613336126549594937073184769660909440215498429124214889870868302274645708225727967
-2.0012576859891836903931743903287757535391189990362548344445243165898473493499994413707485127565849807718463564721204279587537653078570749352653406853342597098782668194285060113716056157299287448370694806353668629901522996904745241719198192768483677923817347303737490209995176534732070100546092302943127281599370255658624308165133763622218791905764659603494549398739311337801750703981518921339729999510126382398820132622127014577	1.442816647093385195129391330117234920559994719644173160875539054072626663854041133172709243934368633743416130293826282006009700229715418599782233552331834297773546831648359565449315651363746478024914438986687739708101503318156934213373640699383598060387799725383684729090149951479681366136689333739404019736231100431792618791304011167559206505920613336126549594937073184769660909440215498429124214889870868302274645708225727967
-1.6023916816902032249871215572825106758334987654894395611556888654113758312726530183145570207162676222942566934745058234679936160279809879826712113468224725040071018494597579934228055224001861255435010723691518824275508491812339187600135825020412835410429080001301632672734730661657566429994114020901703064958604305618722850350532566878269832845938346367457796805698019974846009771162209364929695788283937847349051603981478164757	-1.5155820532825154344501416055745030317606473771793425160776843964842573895792213253447298949013766014499729290542283771140145449460655834174471202938326200608410185376754520256163921032451375975933177697307598845375875949229988289388193878213252009162198950133173594496782624334561009349429361336981363689200141006798972809474002425818057267535511535098191878839175700370358749672105291235087839394508680599521971346626037873458
-1.6023916816902032249871215572825106758334987654894395611556888654113758312726530183145570207162676222942566934745058234679936160279809879826712113468224725040071018494597579934228055224001861255435010723691518824275508491812339187600135825020412835410429080001301632672734730661657566429994114020901703064958604305618722850350532566878269832845938346367457796805698019974846009771162209364929695788283937847349051603981478164757	1.5155820532825154344501416055745030317606473771793425160776843964842573895792213253447298949013766014499729290542283771140145449460655834174471202938326200608410185376754520256163921032451375975933177697307598845375875949229988289388193878213252009162198950133173594496782624334561009349429361336981363689200141006798972809474002425818057267535511535098191878839175700370358749672105291235087839394508680599521971346626037873458
-1.3144029211075244705356027662958731713497572067073906599725444369474845187552812918029106803442644303334314688297215051172948063046676755075474290027404769170230823660452578502764679006940634635970462844842900366014073366132904429595770109295588891627598210822555536684237564328975865852147927518630490123955819401403519551956428332372241576296280963181551119838403813909575161909979816523907464337383117349844035825177537861616	-1.5338411537715281721393440720118737709489674611704795957601026962424098428239437389214184865065688097884065401532115449313819897350749345425032252859724455869591539225663086990673555079146716638216103666815762405815884092122664005894028676862958838727557972095973034093380219868880561322823487330533210028999493766359904068880682378989229687670949242237833302678647666648120637772766758297792405960636381074163787970550495091412
-1.3144029211075244705356027662958731713497572067073906599725444369474845187552812918029106803442644303334314688297215051172948063046676755075474290027404769170230823660452578502764679006940634635970462844842900366014073366132904429595770109295588891627598210822555536684237564328975865852147927518630490123955819401403519551956428332372241576296280963181551119838403813909575161909979816523907464337383117349844035825177537861616	1.5338411537715281721393440720118737709489674611704795957601026962424098428239437389214184865065688097884065401532115449313819897350749345425032252859724455869591539225663086990673555079146716638216103666815762405815884092122664005894028676862958838727557972095973034093380219868880561322823487330533210028999493766359904068880682378989229687670949242237833302678647666648120637772766758297792405960636381074163787970550495091412
-0.7549925045581929332924584475352346621944798329459631737246973477670507605359913296359720133014954303156997809381384960002139372663585615549085139603903489643707708565921690397605309332312147112437161757824412866217329946007691399311225876395558877567662273532375933750787575360385200856732876310241416703468134071840587482905301681942831072395968329085167423454118330398358853750484292345476784436936518003138917349389624863899	-1.864485202713261867195706169829748629886638261807250740669230730280472362491497447691757691795846846375014210273343668950586859207844080522981079322952833360874586033573054261530343582515321155487297563813649975970165847614350230375107146822854895424047932956198313619025885814954577111913505563551899108740251121377295675095823334346539732401097965462662407778811305075482107883972202127427996421581804443437063021926338053673
-0.7549925045581929332924584475352346621944798329459631737246973477670507605359913296359720133014954303156997809381384960002139372663585615549085139603903489643707708565921690397605309332312147112437161757824412866217329946007691399311225876395558877567662273532375933750787575360385200856732876310241416703468134071840587482905301681942831072395968329085167423454118330398358853750484292345476784436936518003138917349389624863899	1.864485202713261867195706169829748629886638261807250740669230730280472362491497447691757691795846846375014210273343668950586859207844080522981079322952833360874586033573054261530343582515321155487297563813649975970165847614350230375107146822854895424047932956198313619025885814954577111913505563551899108740251121377295675095823334346539732401097965462662407778811305075482107883972202127427996421581804443437063021926338053673
-0.8427600654598361421214481637072301414254846627657485746755105638912269099541972982449002896326082021538166684741274472463324553885154621287961240587029156066336589832872690528389968998457969102717862694373432738370568183756496092001567026112473260939020143495576793986590550797495359223115757500026374633279751496186366726992884026505976250339696223936534412035461988813083779146891700381860336637693631363286463807665310520211	-1.7027638752369127705038655552838083624306305376595304645555609724880694134427068064817549398017680896827756040115703191736936992907654086104850824157555547812474192463241056212595791005488854084424068683567147484707608026805508629632260247951820360880328125592378602383411016069535319925467733162349223667794934809921435476733720517815583660298879409837114274775956986626101277182367419410134198429019463343303217789498892108123
-0.8427600654598361421214481637072301414254846627657485746755105638912269099541972982449002896326082021538166684741274472463324553885154621287961240587029156066336589832872690528389968998457969102717862694373432738370568183756496092001567026112473260939020143495576793986590550797495359223115757500026374633279751496186366726992884026505976250339696223936534412035461988813083779146891700381860336637693631363286463807665310520211	1.7027638752369127705038655552838083624306305376595304645555609724880694134427068064817549398017680896827756040115703191736936992907654086104850824157555547812474192463241056212595791005488854084424068683567147484707608026805508629632260247951820360880328125592378602383411016069535319925467733162349223667794934809921435476733720517815583660298879409837114274775956986626101277182367419410134198429019463343303217789498892108123
-1.0959849328991189944363533873158211631640793212464641733491713227748626249908375892507283619805002183989604152572099861492630716675688157212964109662024947562522034353891532894088077576493912003637202157373270333754056146774820792209440495174198990182512719341538510459440413665356857766055426588683912971778446892873521238490479961683377790150687415393709775959648423534249803424544387174232632441298059298258721406635077723738	-1.5298463411331521762842524589004209299626231479554952964101027673861967568958368477640790480413536696223815636871156822909679280994470220899960336565087424171374252601473814823316694388359902800742069688111116647955387921287865322041662117571212766791648356257318747801887668187378980141461365284614562717053494998096524233436363906053058705685781411107820797658929438827334916768967616971019150690743526605247210530690132025843
-1.0959849328991189944363533873158211631640793212464641733491713227748626249908375892507283619805002183989604152572099861492630716675688157212964109662024947562522034353891532894088077576493912003637202157373270333754056146774820792209440495174198990182512719341538510459440413665356857766055426588683912971778446892873521238490479961683377790150687415393709775959648423534249803424544387174232632441298059298258721406635077723738	1.5298463411331521762842524589004209299626231479554952964101027673861967568958368477640790480413536696223815636871156822909679280994470220899960336565087424171374252601473814823316694388359902800742069688111116647955387921287865322041662117571212766791648356257318747801887668187378980141461365284614562717053494998096524233436363906053058705685781411107820797658929438827334916768967616971019150690743526605247210530690132025843
-0.9080432654128348843947200185699289191841413722916594942449072330846773176011413585757655012711840316804678100415305617784324628552455290772225716843855430216993121573881165558758197616977917574161276941663035103861896243099856529118792647732580767479912292375276772209676949674981027486936127755704307668019264600756576594149245552138465466801090393655680415493919642473083355948544408041132002742755129345631718676765677722757	-1.569993216841150491537885104464812151790944375243020256679560046664194520164998632074081176163473900203633688114531526369581907082072175744924924737162554843674959068633052947016100605470724371449690322018258663819711266519856548099045505784084400721728435659195056457210469701203069352885426020282842785588859350974759594578564304146125640497983729424260959479390078115457339252040184439085105398959137496248540158210920711845
-0.9080432654128348843947200185699289191841413722916594942449072330846773176011413585757655012711840316804678100415305617784324628552455290772225716843855430216993121573881165558758197616977917574161276941663035103861896243099856529118792647732580767479912292375276772209676949674981027486936127755704307668019264600756576594149245552138465466801090393655680415493919642473083355948544408041132002742755129345631718676765677722757	1.569993216841150491537885104464812151790944375243020256679560046664194520164998632074081176163473900203633688114531526369581907082072175744924924737162554843674959068633052947016100605470724371449690322018258663819711266519856548099045505784084400721728435659195056457210469701203069352885426020282842785588859350974759594578564304146125640497983729424260959479390078115457339252040184439085105398959137496248540158210920711845
-0.9318890974826623124875046915863947652418737320211077307636373899677815386975066274105359318371032894716888781927755921554523318094393775107617391226311047772154032522987391154358087860411673295198780087706879159885485927774841108159597121457377541480919612971258444773636978876572938361634264913578470777654254168518383851224470654004000950638723680922629300102219161537956815734206109446661451556278730299989255557823603525595	-1.4986525578176769576071046119136908024316332527365719833422941952569064416426422202752992394994905176706530429703065848441419957359565715361379103644075555686907534874827923407088730067013956233391075237781713088906960173136071370233516026845867723493500392998250870302108087875994939214061757302919931669192892831790936302015500197425707082588374364273147093782086571532359373115962012095772662131764050434389204381317327780275
-0.9318890974826623124875046915863947652418737320211077307636373899677815386975066274105359318371032894716888781927755921554523318094393775107617391226311047772154032522987391154358087860411673295198780087706879159885485927774841108159597121457377541480919612971258444773636978876572938361634264913578470777654254168518383851224470654004000950638723680922629300102219161537956815734206109446661451556278730299989255557823603525595	1.4986525578176769576071046119136908024316332527365719833422941952569064416426422202752992394994905176706530429703065848441419957359565715361379103644075555686907534874827923407088730067013956233391075237781713088906960173136071370233516026845867723493500392998250870302108087875994939214061757302919931669192892831790936302015500197425707082588374364273147093782086571532359373115962012095772662131764050434389204381317327780275
-0.8771710849434797175472432121971212857405126044846338671047612909167007965307619246569050569260637005747866641018407979364849117238583877839742704602511921411788088042342309839638109169762556036791010398859676957396386827442241496660725193158130938546335345435208909318651643681631739860925978068620561852613591560707226837962325871833653388897222344845054877522374262528046360408718445099382454478224050093631959745596930332941	-1.3992084532479905916887904270386061219011642909390224580752969311030975575103986207282743286711119339474900292741690742103571961644952826545475410548216327884906876905272861828215866575287398539359893809945077891771209322465795346122686317996048795460288914947752296847441834745440574722618952045552542427892833197198329733172631259550181725125624674094344724536616107999232440367479920758832203629431565207061234333784770397172
-0.8771710849434797175472432121971212857405126044846338671047612909167007965307619246569050569260637005747866641018407979364849117238583877839742704602511921411788088042342309839638109169762556036791010398859676957396386827442241496660725193158130938546335345435208909318651643681631739860925978068620561852613591560707226837962325871833653388897222344845054877522374262528046360408718445099382454478224050093631959745596930332941	1.3992084532479905916887904270386061219011642909390224580752969311030975575103986207282743286711119339474900292741690742103571961644952826545475410548216327884906876905272861828215866575287398539359893809945077891771209322465795346122686317996048795460288914947752296847441834745440574722618952045552542427892833197198329733172631259550181725125624674094344724536616107999232440367479920758832203629431565207061234333784770397172
-0.8303435256178712596617014470497821887330882949665345217454031991172303125787115275186945994566139364141094007313914495899843295772468083522490466713797706955020013355686672907036787806566048298697379951880557654309216659802452023756665876211136883734286576166282346736608827590255799084101259878297808311622610836211290888669384086226686690854581857282460915798423174279015164274803874662998326177518198712116161332627753166495	-1.2912926342772595891567082933787852842662049792163788139334883402972048019376439821884970466050126543155780102072078741190626714434491469984619911613157720807723487529666984231348888728520618765936174667545079011284712219654821704742195113796623255493534330882941485463051286619317137594167536777458946922278000794526258453406930236341084529636446866004649310583742215671446188172474288521148801572276837449628201866653380869927
-0.8303435256178712596617014470497821887330882949665345217454031991172303125787115275186945994566139364141094007313914495899843295772468083522490466713797706955020013355686672907036787806566048298697379951880557654309216659802452023756665876211136883734286576166282346736608827590255799084101259878297808311622610836211290888669384086226686690854581857282460915798423174279015164274803874662998326177518198712116161332627753166495	1.2912926342772595891567082933787852842662049792163788139334883402972048019376439821884970466050126543155780102072078741190626714434491469984619911613157720807723487529666984231348888728520618765936174667545079011284712219654821704742195113796623255493534330882941485463051286619317137594167536777458946922278000794526258453406930236341084529636446866004649310583742215671446188172474288521148801572276837449628201866653380869927
-0.7830756050714435361632470319584341615994665291041010721223980232979073189804354834829208185436331126974861179872886728554902280015004612197563875470910688690000281820074945311817888687987384397526075732506250869345898145984393044765760109199042556749143263224498263121904545011739908695250832716165599449590840247458167502642217572172976922367926499566751720531310633954613090478259550472881174883301602711095817609566531645866	-1.1835203349361603623604310782320589830674174619252724939029918217799444926857007222347495009166612354250784211286700519952697574947382971285816413102050684152284667301997574269250405752047715680750111095642177401996358121475108766172170806554795171717708874426979893951030138008527345118552745205763817274162334958823260976648406840329186689428256230309597599101972487388171158591588529756267373981744932744475805961450366428251
-0.7830756050714435361632470319584341615994665291041010721223980232979073189804354834829208185436331126974861179872886728554902280015004612197563875470910688690000281820074945311817888687987384397526075732506250869345898145984393044765760109199042556749143263224498263121904545011739908695250832716165599449590840247458167502642217572172976922367926499566751720531310633954613090478259550472881174883301602711095817609566531645866	1.1835203349361603623604310782320589830674174619252724939029918217799444926857007222347495009166612354250784211286700519952697574947382971285816413102050684152284667301997574269250405752047715680750111095642177401996358121475108766172170806554795171717708874426979893951030138008527345118552745205763817274162334958823260976648406840329186689428256230309597599101972487388171158591588529756267373981744932744475805961450366428251
-0.7353131567343493932624080777347807760211471385405777653313244140692734074491940134198958235500824921486765317517097081236446321462373680457729865195196268294028844819790139683321774487377753082077020156585692043383076725287877299606661231819469591229359631393880830291913695014330680716382384425659573715584791861953285139518088525598440990785653304814800960289955465140386813053023869400893960605563914680089839817984107040043	-1.0757503525399145664664788007937980407110155591622454791872689641053823140669262724894894738085907660022093791268040919445348155248209892978302399117721593656718551876466976257807495728675357281376879431486267199881312024744768555404394083772399942811016645044313872229128332153161743513046818495675427756345076558208139939968559644115675921997994323377562646159114499920931881575021752136892685163992630418497871590029953183787
-0.7353131567343493932624080777347807760211471385405777653313244140692734074491940134198958235500824921486765317517097081236446321462373680457729865195196268294028844819790139683321774487377753082077020156585692043383076725287877299606661231819469591229359631393880830291913695014330680716382384425659573715584791861953285139518088525598440990785653304814800960289955465140386813053023869400893960605563914680089839817984107040043	1.0757503525399145664664788007937980407110155591622454791872689641053823140669262724894894738085907660022093791268040919445348155248209892978302399117721593656718551876466976257807495728675357281376879431486267199881312024744768555404394083772399942811016645044313872229128332153161743513046818495675427756345076558208139939968559644115675921997994323377562646159114499920931881575021752136892685163992630418497871590029953183787
-0.6869606249621218885406309855456282186979462363978574321654148213917360662305813226462886745639323271842032949313461050048694421316027558340638569766614121843330336096128658994067171711787056083133946843057339774470257826244074309605157532833057206721532405049156447669960858582140113626245986878218299589985923219498777165374416082096156238674911925851062066408722722506180431105057628775516116844303323524667983563304333650682	-0.9679744594040458508231969801722974463578920166537708059825039369364828628047357863206698166420439848743457023153954019574825528290475501641216732783899526794352698624521862805933130517036029195803580568717162111053998556293180046775075893549445866522194951532357085394795503221019130950997891174791752760686565962008876638830354534301928217167898125820391190608595535274080783138203481972711883443014129760404896149605948296974
-0.6869606249621218885406309855456282186979462363978574321654148213917360662305813226462886745639323271842032949313461050048694421316027558340638569766614121843330336096128658994067171711787056083133946843057339774470257826244074309605157532833057206721532405049156447669960858582140113626245986878218299589985923219498777165374416082096156238674911925851062066408722722506180431105057628775516116844303323524667983563304333650682	0.9679744594040458508231969801722974463578920166537708059825039369364828628047357863206698166420439848743457023153954019574825528290475501641216732783899526794352698624521862805933130517036029195803580568717162111053998556293180046775075893549445866522194951532357085394795503221019130950997891174791752760686565962008876638830354534301928217167898125820391190608595535274080783138203481972711883443014129760404896149605948296974
-0.6378905284938287889393207230475143217610169342573667787388507803853312232520374296475683950891672741537659543817126018017956393298684558173932200609749811042005990159272581948825161922813148406590461266559763709186134845023533533239768477453672562713027980076275415558217817297726450795340203369684557573276250865839341016753937095512731949510297505814636496286119766184719922199458317047529694356913874881744613300120355687518	-0.8601788259199918570372366010247176471544210481645874402673337417376166023006758098397139139995850027737273139455382675561515953168802128026531764024795628382355457249410027859111446136689955964875116797528145097739072004019356558477503618210851142932135462688054027032292942127491470508975518850031010529718301278575137340950711947640798799128374371098181568343373174213143756066269301764531246812194774067209562184477524880533
-0.6378905284938287889393207230475143217610169342573667787388507803853312232520374296475683950891672741537659543817126018017956393298684558173932200609749811042005990159272581948825161922813148406590461266559763709186134845023533533239768477453672562713027980076275415558217817297726450795340203369684557573276250865839341016753937095512731949510297505814636496286119766184719922199458317047529694356913874881744613300120355687518	0.8601788259199918570372366010247176471544210481645874402673337417376166023006758098397139139995850027737273139455382675561515953168802128026531764024795628382355457249410027859111446136689955964875116797528145097739072004019356558477503618210851142932135462688054027032292942127491470508975518850031010529718301278575137340950711947640798799128374371098181568343373174213143756066269301764531246812194774067209562184477524880533
-0.5879289139809526820012002718041172405434577306702112264171014138798718322042682252017771064615253702700450100803966161061510270184633613173824285954336309501687150113551590433674058590251460423477679756710571581271513974998483024845896967514100258929447263517224231773694423501914207311651077741405087038720930708318143255887345920521753990075046516127603582212429688268754022594667571439448794897744598471561104346326576019021	-0.7523404544221466280794450498455556216926151465402729902033067653717304661893223826760647281241673853927115961181927207421667247263459725714888933023337024770757059356927004974900129261839207345677809453565026426896319454843745109322402737086609381300858946619073473396993998391709066873327144021106024344313105170978350264847124950583352692276934732641645959713446004401136887650721758103576363758424694547133626561759723874471
-0.5879289139809526820012002718041172405434577306702112264171014138798718322042682252017771064615253702700450100803966161061510270184633613173824285954336309501687150113551590433674058590251460423477679756710571581271513974998483024845896967514100258929447263517224231773694423501914207311651077741405087038720930708318143255887345920521753990075046516127603582212429688268754022594667571439448794897744598471561104346326576019021	0.7523404544221466280794450498455556216926151465402729902033067653717304661893223826760647281241673853927115961181927207421667247263459725714888933023337024770757059356927004974900129261839207345677809453565026426896319454843745109322402737086609381300858946619073473396993998391709066873327144021106024344313105170978350264847124950583352692276934732641645959713446004401136887650721758103576363758424694547133626561759723874471
-0.5368294516183410102960752105762754035181137771518161038669780067456345861953428933305808058029951066642271752161276868938993860773322334066847631494120836393897835457625724880755056955108714597322753224350333204270399750868076618767729382760144214376018140405200582272302682841377386284949524756701050954516649345730971138103343190295096586756993146227690560414494234962343941689926023383955294883002498814223434994659354911737	-0.6444199121342501429320184646793672666393563803649417583267980903864361039292886914090327127784060592333313559899788269899759394169490864540520861839093353147375192511606384992549782497685279865645958038962043579166496719731402305057658898465446452877614496851460417217615375293970497555972064744362437046292305258749298048188652775601470924518306491863897687051128234649472003091353032318649386288106068451774897383010509139718
-0.5368294516183410102960752105762754035181137771518161038669780067456345861953428933305808058029951066642271752161276868938993860773322334066847631494120836393897835457625724880755056955108714597322753224350333204270399750868076618767729382760144214376018140405200582272302682841377386284949524756701050954516649345730971138103343190295096586756993146227690560414494234962343941689926023383955294883002498814223434994659354911737	0.6444199121342501429320184646793672666393563803649417583267980903864361039292886914090327127784060592333313559899788269899759394169490864540520861839093353147375192511606384992549782497685279865645958038962043579166496719731402305057658898465446452877614496851460417217615375293970497555972064744362437046292305258749298048188652775601470924518306491863897687051128234649472003091353032318649386288106068451774897383010509139718
-0.48422605064974742881637949527610259424978094520312164829057520118254179332970349182377601308754859049201781217853164430178144066956116288213704507123194497345529467866198781699433385390127471615905216127115606603960772002113696952345472590220542187016396814494466365852070037073913945690679250785557605842647594567111972056523184082923620335981092048213522117965645041397728729749670888940644720439318583733202520959065884145023	-0.5363467231015858316618135871572233470937551548298708803225298731804840751674782569084730985842073809178557413615284674146743265346447542059823547466096377399517301498669973747319559631846932360496855131870042772806290608263072564614749964071108774257843512225947849825963533486086064967866922309166517761104162014743703768875372723631910134111525924739987864479937917574445729541468085685695502911057565564380021270776809276332
-0.48422605064974742881637949527610259424978094520312164829057520118254179332970349182377601308754859049201781217853164430178144066956116288213704507123194497345529467866198781699433385390127471615905216127115606603960772002113696952345472590220542187016396814494466365852070037073913945690679250785557605842647594567111972056523184082923620335981092048213522117965645041397728729749670888940644720439318583733202520959065884145023	0.5363467231015858316618135871572233470937551548298708803225298731804840751674782569084730985842073809178557413615284674146743265346447542059823547466096377399517301498669973747319559631846932360496855131870042772806290608263072564614749964071108774257843512225947849825963533486086064967866922309166517761104162014743703768875372723631910134111525924739987864479937917574445729541468085685695502911057565564380021270776809276332
-0.7110585052269626775084136012203070331937554021359396149619871329854328912491135370967267520996782801695561975061562727452304408076086487783916046973150862635664896486946921798665407693437398453046071446867294257544199306629875241019362348052125223970841847498954522625223667152752958214336537145643873581821054984900083316707044678534624028558340571472523269918458194686534184843442975319789721166804735935029421211856792290161	-0.06416098191433038732134996158124787468976452336783973470625415341449311318771627512341431158397463810531829358532000637612600439166439813360710806302116995146423401863542262581174141179815506394615870303200373289564775926992931946744198986703501774203567895279191065078846505379764100570446453367887971455213295570510269765634332915436538809065056822588973716850415031469668194552991206658116679069139630586937780128429366784838
-0.7110585052269626775084136012203070331937554021359396149619871329854328912491135370967267520996782801695561975061562727452304408076086487783916046973150862635664896486946921798665407693437398453046071446867294257544199306629875241019362348052125223970841847498954522625223667152752958214336537145643873581821054984900083316707044678534624028558340571472523269918458194686534184843442975319789721166804735935029421211856792290161	0.06416098191433038732134996158124787468976452336783973470625415341449311318771627512341431158397463810531829358532000637612600439166439813360710806302116995146423401863542262581174141179815506394615870303200373289564775926992931946744198986703501774203567895279191065078846505379764100570446453367887971455213295570510269765634332915436538809065056822588973716850415031469668194552991206658116679069139630586937780128429366784838
-0.6626134678187521327940164204396006996323514393774342458269915242695945315770750033437977373120567927659207739471350873735148119002073720570047809448045345415813922648571537314785011242381541623202369713715843593746875945110084700073763127465952900180297454621552223485718701850029977482313168336060133911680440936714617539864865602015127233570463212314344383171491531435198488505922728322480258675610865830859032833260112505326	-0.1084217468038742449018299679928932710156446384601045092746849428169782938259995389245191569477718161263186774246736324706287708987347583545747134257184535348019750255016763309303157544589900994677059808286006977668149970772825970445709173655085097880674948402589653014211341521092379333436090641321742224414981058804189275551377342355332285094819355603151758504815116941618835907273992458871461430450057186282851864424202512657
-0.6626134678187521327940164204396006996323514393774342458269915242695945315770750033437977373120567927659207739471350873735148119002073720570047809448045345415813922648571537314785011242381541623202369713715843593746875945110084700073763127465952900180297454621552223485718701850029977482313168336060133911680440936714617539864865602015127233570463212314344383171491531435198488505922728322480258675610865830859032833260112505326	0.1084217468038742449018299679928932710156446384601045092746849428169782938259995389245191569477718161263186774246736324706287708987347583545747134257184535348019750255016763309303157544589900994677059808286006977668149970772825970445709173655085097880674948402589653014211341521092379333436090641321742224414981058804189275551377342355332285094819355603151758504815116941618835907273992458871461430450057186282851864424202512657
-0.6644584878508396854774899670546412840819915578468452009975914843690971892597378449593503198436198208388062834403117101296663400579411475594221505357084607908349459311910459490998546794116002690401132456744553439498192814930864049906260731288856050878743824690548270945950542676310806015928151146613181811373788487378169434952892692546458938059907796942864367273243814955602559425484035790056162791541248301898545110561034112933	0
-0.5758330786597707528481667384184352255674458092327217672845181651895707049306976115414428989756134154470595021470852620949285726941932751139165959400229487199844541605531293388403827900148652619052945465406626194577264437853783605993490044122507868662510101342583617662496694156799475806316764949315347517579370847966582324814118084733696047678796238610866115565499742121970144758836273083225190686923851681299397603528335817357	-0.31314792435905427150469843183882255511972867492945947335163408520439661841592261353946772349976703937715637504038579534227538027354765482105273473722127873025529185034012136280853884069585290086439646562901035238566329494962984280790544663411183847025822227834497072283386602674502561831536679824189917911575519099225555900771051603247105599600464087427433933941020842043795271381548154637277990109185208329861263482589817960874
-0.5758330786597707528481667384184352255674458092327217672845181651895707049306976115414428989756134154470595021470852620949285726941932751139165959400229487199844541605531293388403827900148652619052945465406626194577264437853783605993490044122507868662510101342583617662496694156799475806316764949315347517579370847966582324814118084733696047678796238610866115565499742121970144758836273083225190686923851681299397603528335817357	0.31314792435905427150469843183882255511972867492945947335163408520439661841592261353946772349976703937715637504038579534227538027354765482105273473722127873025529185034012136280853884069585290086439646562901035238566329494962984280790544663411183847025822227834497072283386602674502561831536679824189917911575519099225555900771051603247105599600464087427433933941020842043795271381548154637277990109185208329861263482589817960874
-0.42954193356888892247606253514517543442416716161196911580608413564333150738034633096725333159597393893567479653711526861605480666076707437265461565655013900824372325897643143457075016696892490663461565711691331953270451218347778441346250281813463591015446998359839007666693505744392799014779588198450867200523938964860169430840820019252347219693232883004536089505785551371316413892342573243512663720884401745530056636703230667997	-0.42798850556983735343467327079215376677474285592644392679085059770944130161612837639510793523551744473507208928199252273522756059455428314600840860365744152870991429903466601407690618585935678336738863836763999614035288443476463511107538102859685967598405605589727756225723101791224340964211390717485152288768336788745633421632139927188179180635188534179923027957406690216689076631730988504739908788650705359559247791269852500148
-0.42954193356888892247606253514517543442416716161196911580608413564333150738034633096725333159597393893567479653711526861605480666076707437265461565655013900824372325897643143457075016696892490663461565711691331953270451218347778441346250281813463591015446998359839007666693505744392799014779588198450867200523938964860169430840820019252347219693232883004536089505785551371316413892342573243512663720884401745530056636703230667997	0.42798850556983735343467327079215376677474285592644392679085059770944130161612837639510793523551744473507208928199252273522756059455428314600840860365744152870991429903466601407690618585935678336738863836763999614035288443476463511107538102859685967598405605589727756225723101791224340964211390717485152288768336788745633421632139927188179180635188534179923027957406690216689076631730988504739908788650705359559247791269852500148
-0.5812094099639756127345580365676792834284991883029657514147396890974485687949400184984404963241837504601794274826043827301167238160295448270920947522929334795511292839876620852677520345726701992643496079283555655605531032824787349101069275505905799302936922481096861887858963401979766394301540119927290187088906325325022955166593888522395475215838578375737725640304853530373628753710885949471356545571025140875022450574729193358	0
-0.5546872695385626198138125608461189873147013527587214575205398085909387074421589150396054455521128608666195316412315111912463284082314049196606719336385522463148607707007124007766088910652330617391505407882721428797711197125412103181135271002012200115725975807252217236001783380058570303482300737187659883178950051051331474695401032173754627992978908698118599095710699718863983231304007014255686034556986231339159063577279129109	0
-0.5329998823107989270333217493711696881123818659216266704845235618609932187199082458148316164833490753914531313259609530511403983274692969624252576462182525152818290336606791544202770098047550191176772398712300153381573535266068829335660020418593262748452695165380677551577256617159730006827515074289655956833230128939305159032456048381587102803189459646963550112480707795696723203843236538487341089650528820891748033704913522678	0
-0.5142620627214388496418680927720586948234359335281577373703109118184184351296717979931867469869697389881193639870329818935288079038090065976744009557198516589820928297943479966952456877592373815418036482667173009963096142925531910330158688835834706688882495863574251162303573557470521920132418458130599787831789620020688157263768761246467200914165883877130900891367262513438910035539303727648688694687531841721526172612544995476	0
-0.4976830979496770287746916326092661605010202386632385239768176323230224139952384683162752533735585944986889706252347849454220810920996967641392655694561314053829756801491554840880938708143809860493991768632382055426110984383877803276789772021810908422424705091236004611568336469952455491316905728944212526623070229318013306605543295628266831822222576351371386424220911531257638524997088552512999391422711500715953050341718239676	0
-0.37179460068709315275660935201205506116908841278278396788940048164550400265211347896678361194602076947788191634693593083061729444342274010212006387739100532443385864211982375729536637668560141608898003226111773305094377413286930439311321924120230041196246497016401141411551955032962881843114692719004843277849998191442692855575656205370373262390139372450019611302230386359928415102525065816718875874517924605775168610116780480768	-0.31903269562704881175740468391618591736388368019547838619730508593329493678025219556040547762421827055885654802700851901642981496641958013664404972196900764191140471090130194625543460647311137116689997665145571726166983174973372937159526880126452764797120800533542326907312982389140149531335803078723652330276148796469457782191365277008408777166294709816448620293804727851306084953095631512749004969488647111338778727149305442755
-0.37179460068709315275660935201205506116908841278278396788940048164550400265211347896678361194602076947788191634693593083061729444342274010212006387739100532443385864211982375729536637668560141608898003226111773305094377413286930439311321924120230041196246497016401141411551955032962881843114692719004843277849998191442692855575656205370373262390139372450019611302230386359928415102525065816718875874517924605775168610116780480768	0.31903269562704881175740468391618591736388368019547838619730508593329493678025219556040547762421827055885654802700851901642981496641958013664404972196900764191140471090130194625543460647311137116689997665145571726166983174973372937159526880126452764797120800533542326907312982389140149531335803078723652330276148796469457782191365277008408777166294709816448620293804727851306084953095631512749004969488647111338778727149305442755
-0.48281374309429345357302647697992753665417355359251792402026993442943833048168695749165494462385898385056624343746043669102796114822537667858315641273082856468629166936355125130395304415761282284303792719341174720984213486708749849070208472184530113167670515183867762820349591420948380240315540384261981261175928582495335692366680381674217827482599650887111903686125867567923223579157420389271442386926142943079001776814910625124	0
-0.46935828228091680046626395826657488080906651460499076906495891471069030236304543758941104937848560647813446322903388333026965885253126045915601735089458506792115774451470737731718507767982376877418958329669263194454815983791090274118873379687197860519236953263472807585648223486722495078127589928743990438185184783851916112627548808053569164068249505909070007607268432983401459112880834595916954739911464056518381638656940228328	0
-0.4571044201469096364051281444128688858855183059100838056859459580550399338531289443513086278876909050712840525514822634474641367217666339535641801735576706712762814270985545358689309628589892690802319289939725526125069943326135430111826023576028000942438792906581933770172524300877421816682821824192433819241745667558544947042724360700323937574230212705622777233858399089216458405745600990566098853470901988485377632227338152195	0
-0.4458906689268023351578674377023531848978027378609137439764952762681441085888694044969921110884998827398897712523993957028721888878503119208846166759261850925608120061339925676129516398391244630100089086334095951097652142224027163577901907898108532991500610012575781952002345847478498181185016946598982009243495345348113976792233031803293742176935583833775252673974747970112675625108596785466155365052276490712937068356712742709	0
-0.4355887297585391936705167788981053277556191808413868728402258673466901987187758341700100706668304811574268953446105432832900534464067742696147340759195960212910932183744765582048180231276400698969349694738123497724161316907161071307709450074344713682131204155267051982036513411561312881631667410111020542336543602991907936660118008858691512166278996356866746196264822676812669830138032050047574561223114839300571966409901182486	0
-0.42609275512466722874318950964198805530634013901625065503314961358524471248837238643390194812472006883224478828916621839725415740498982583735805008134389257500617479214003647883394677153263878369587859014280273131823253287106524447535000789766559182263812838574331043811738448216202350755911631669075940432277384360925859870259091998530512751137404092381718137640369801241563216572807836462102397972999166294221211383150786033634	0
-0.41731196676316096341175534242200983070452648197821115718616384773834997758226247745614614502091734328673232078466975683812415977731313616137484552975223297675402698839979683710804819815037256140924309428366843329605778260671995256030264391887292697794921233812950680304260731397916116875370571257477339961215567810311814519348954571758912821086453406912647466642829870050381657621268760454924679756157284346487408699741589623803	0
-0.4091647618914579513471715436785592950001680603282590367464202879622757965170670934467465755813275070076729089150264664168242487092592139067726519012511481691645447500810714217369565601881678487303903374000631403335101389506999259933647840412236164021110832642344910856503644462236604555838334207322392149559389525153495494328026071645413950098993063738192891529729528787612762314896726150721451353419905284680007486096148628132	0
-0.40157305197852141125581470824504113623698930275087842614709745007964144482182406170960175010936552051199533816746365616877894664070513338014832788086693299255068514877825015049427505234888156634699705594280160527312924020993301689900662078561030846017571901982334738157577380816011246512205851791358759765704508129879309331125529976424584252171308967174357081761498818362909401222748484050904111305049383130720184109658169271169	0
-0.39445635408485697423766524589480805444924952489775223410370863568494573130333322364026925139405305674009558154779511327032826277253228819911995250211340039505084427407152766187468688653385387330270631168852619115841489754527069053144962221110745709650986026723576122376715256503363594120936437036646826823028959220097896039140280123449906714708539397848026199250397495751523190396260434306160026490362228589474437382739459525966	0
-0.38773082861538345130858647349086045147882905242214244406216906278599833981732086810202443833332513227771079404929756474034511328868320363513971877109308431667315093334950812603202291023666601475425458716187409587214492874587694847055322732636054699637470378319287501569194986890247532006374295886428914591297518215067790953054220311749635052561982948552381125701301065827850090739802169107591044356634273191662610540151430381508	0
-0.38134617675482167745490186434434279117967357720695390133580801858059856762612251695093639829370544354517100606212169235901399713167510522160891124659611239637118493337122995098150760397442989531005715147606846063856204679183250480077281595031625842890281016390732581673063196926385152504596209599377370294751020332228546942696788532343830331133838761942123917634803284102155405596552229257281325298797443971182418023656770688561	0
-0.37726827405433633624337441718952480824494479339082968094643236920278006702289415709048913574348369141062719925925984937233207079939535714908895039733861809806948177727505243969560570712008346711656994034046113573446079685573953332409772875022514070966139964270878142310374978446447579475089118331739621719515577816121246887863057645953255739186782796763553034341943504051480282576245254309519731128919335835833620485854873053401	-0.014446338319543467591577632700895335678360481820424265086012467414948641148316517174313983287689173660512239806079857815789823440943427112192773215640404412821864174623442326405890234532918924117867697647279231861801562633253971979814631600571378933888502442185058540346163753366281366549067226871772980648844479364991206888091877497091068516358730104816911791013394404801771423131862114003990668754727046401352438128258506361655
-0.37726827405433633624337441718952480824494479339082968094643236920278006702289415709048913574348369141062719925925984937233207079939535714908895039733861809806948177727505243969560570712008346711656994034046113573446079685573953332409772875022514070966139964270878142310374978446447579475089118331739621719515577816121246887863057645953255739186782796763553034341943504051480282576245254309519731128919335835833620485854873053401	0.014446338319543467591577632700895335678360481820424265086012467414948641148316517174313983287689173660512239806079857815789823440943427112192773215640404412821864174623442326405890234532918924117867697647279231861801562633253971979814631600571378933888502442185058540346163753366281366549067226871772980648844479364991206888091877497091068516358730104816911791013394404801771423131862114003990668754727046401352438128258506361655
-0.30865498528080821565017163728450337291906377291325168083631937040680653403907257385241555564987213053146890791746750476781213033238964191535880811304950335045445600176022429222284675504053329313370364580382070377850360307544980969815653526442656827686070409681048913261719966747625470095653547380964254422522891692119269950147262005919950276081348825221735381756496612129960579566236769594274294254484434837913152676773751253042	-0.20871162416065708134558494072855801131199531802372606462348724403555199731414588173017484304595921146110925469156814181699328435611806904647386228725769394653856310440261976075651853192113205146026738661592195039419917342404593229807332708099498574465671425273973339186475082822211519625669411495884051347363434766799548176434974186763437844392716808082136370643284679179214458274066552120890243427991896049736820415209984774428
-0.30865498528080821565017163728450337291906377291325168083631937040680653403907257385241555564987213053146890791746750476781213033238964191535880811304950335045445600176022429222284675504053329313370364580382070377850360307544980969815653526442656827686070409681048913261719966747625470095653547380964254422522891692119269950147262005919950276081348825221735381756496612129960579566236769594274294254484434837913152676773751253042	0.20871162416065708134558494072855801131199531802372606462348724403555199731414588173017484304595921146110925469156814181699328435611806904647386228725769394653856310440261976075651853192113205146026738661592195039419917342404593229807332708099498574465671425273973339186475082822211519625669411495884051347363434766799548176434974186763437844392716808082136370643284679179214458274066552120890243427991896049736820415209984774428
-0.37003880035697723050440079386813110978181007370458571240180441814563939250918645061322252590262398818239039629203362684099733732012519639694491246511234688776252044290007570153525032628907162700202994055736064976355167570849230145319340088672219724107393479085692714998246932260729826884495743929489596048056296847141414154798159933372342123805448801625479599065265446128359628219752979297441300851096450934349371446470991423277	0
-0.36527132342681565718336431383625474090037254104291563001019858780721981026532113707375852389437370471283994417247878322238475423838716456848593498505290924613663446611950483681118087922713523988942523732076943895789401733498095688167261328464672553617155734350309207961169613854608433827376177782676422127497870946616834836795960752207997130001648256582663277573212045494831335497969696779941627321726327964118356353463640853961	0
-0.36099461010256300611264361770284489325607152608484120951551530566196710972132714113817919925101114735989039977341054986984620049194303702840086599869723601660171942894571431564121793593328419024047157780629337571105061389754698391552509132632911332040591038990718379752016127981498162337285035508983202015220619798844471990411019191893759919460739884803265028210082868947522645471305118429216288625678226359497704466655635533681	0
-0.35713084811271671107155909284850662872517313620008946639442081816385953854189437410776981810536971394614283733961215377520571904568475657607181366134965150209000644641858409359088118998904340350200225491567371312358832240820176664601971499245268326863371814832724477178805666414817261332315316159236624320627325239071580429212252992380845497251053747823368561381238355457998389361225111656472030746612053089098583227637662109758	0
-0.35363038411931274666756460767268902826650643175732801290767950292485040000735532888423111925982471766944224320831085201577324540797604071553980982323702817990468516016235557361921422899667902517337727564868284581431868587254057926418405506038050349844199510611183825529357229616968859358625442639003094398036959295652670854002031296144555264983738147028491071968711201846984884952874818992432653279968258309566024006422241902243	0
-0.35046076345245651955715805437023006196785977948625509292827962072850200117532877093771818730037213909836858634050325030634238974010477938422559930097748954917226494010725493250769397664081017634007582966793375266556493292930352834229570023442435190655285717994973154598709392127258043079196212951280201780811639972454633523149519692920420661733332826010822985614396947022866341385081031319386168829495364715209623864737181971084	0
-0.3475991803008807283537438936000621832714370390288487567226695003046035573288340067591098592601971533235949389014955490207650345355027093117419826488293238347668795363812269698243699833889999088219837781567171470382005965716726840457685734584423269235917987097221005609526973011155751460259439820181957891247218352950629462529392319592976940896028125831655698789220689253787342765439717802134958849812820565744194492407971877975	0
-0.34502849245722343707929792362809994994651502303142761906576087292649462317035823327635364575381548180467171538832002271461073508659333114617612586507623649234044734818460500812986892829424538269989916501059767622106416888879681186642026460867680705012240500318730888253828738190512327412033146291432415449449460744099000061443625643099589692940341336784585154072116678837093415493018080808286429237877043946715687192849060416813	0
-0.34273516129692486700456255721186889317233289672125321993059868554942326649035307991496101125846554295059037395879603904787862086315833433197695689338780399736288704753018702288017168728728396284677764351360448066751415882427602952980195192710009841329462183143306811137531807536225931311233050481794672948635618281876474219190497063816285900603127756980100596909294747373553591330570536976591130872463602285866989416848655161037	0
-0.34070815134694972247046642090924295806356100846625860647510981113997153499505039673054833848154889772047409379864174494482392331096104642209081366354824267250116167336746024133796846732869590334786244017677722009698979199594471530720749697915670715629365938085520763197840102477343473879963641410432005279002159895973968305216473641364952522645736446854628039610575821627865488551620569356688504201810937379339408355852096557811	0
-0.33893831336015663019946714440787571030637113373453943326109181989128347460512198167347930872097495213492336751479007099896152065206605195784204351616228520543084496846987585045892569717818587000415758177088202923648164899658461248717894450433567352831292159207562936904718941927254453468969750854548811186705787796945686602640244599786214213734107547018847058239545148403350284974437370568045552057962776970238386361390434282656	0
-0.33741801897022282911215810925039630558525530962012277369032076637114144432274476167771778628283063099679538274357530368966493230366702773873160914205586781407808406279145363532100316483664215697639805422279219593173161009543526563037842422245200497998314758340859215507590138190972187721954144999125970520349392024651599213814065023762316815936065756770991652595978144686335898807728386364960403246217181346396486467205022945421	0
-0.33614092957023737703000652799115446481647673587551748086133742884987638421119678654797582913310696397492343628485137961339440086624290534757399595888575315411387561795936994725889555405448725545452631424223780556704916609551680737466621290667239572833471413937172350777778159165837033967994907203118005629430237917349295118067698640771434403100764080402230307179223944057681963802703730975538076061724113737830010914548355925131	0
-0.33510183045760469565788313987799452537434129215265309009959022114635630164980696595051397883054105779784628979009578647830781453753450014408792402362420119844273924725774851142408691146512090823442297514308642474439644266348100924949363443561838652657392271594353984150760063197037655059801236199886964208286182434007088127320383892236710452258921377745707109748572197133309591656301295796154676190750039266754897509685816915617	0
-0.3342964470401765241718354654687570801657178767461082685102625452462508063509329972137933082424440089307792225663732147740776205333100233617407204940594083456596986266153854986763884169206022114631030318282587159577861297009132922507678606583233328912698930445658609039107528327606074148135824113904762994326101809853926600474482327315105051438704198114518269623373777594683746338832982072784031853002301077706524194237673537173	0
-0.33372080509536022617469700432511405165018848713708851533443063874703744801604927626781624100268709216803708032761866700558955884005770505603791337207447592207338686665395458595820528052675434726352984311857094131235185603717552111628714446259396672059252535881535547320894252546100609683093998656635804613243528842099740461488616862026435187340793815378164626890926843754747012829033375188739117086748773938429932711958203166813	0
-0.23685120946315422547124679338401788389877938472419538445034111525548168903568008215230808277119738541755150364001840710159302058605882452697189595476543982730858506148455462564259693491629547242812811817633028816589634652085240966978373256813761832084569432608095676697345922278791228193570427705280384087197745075581959522523400026874024778544378384977932528655256121279635197235033293629513306541753553872459147557321966572991	-0.09759177060431616316045537001079998693186204063433127690859386747655638459277852903293690043725505229462439940275998794816787383304418101543298505120079771541307068782570262823989634810448929911959203845239929389121964538582966276045916095902925891566666888765383607108707753943615003674215982487204852921530089818708480915016844305311754250095135529898447724369439454307325765519535231549977356757463066580966998202723735811721
-0.23685120946315422547124679338401788389877938472419538445034111525548168903568008215230808277119738541755150364001840710159302058605882452697189595476543982730858506148455462564259693491629547242812811817633028816589634652085240966978373256813761832084569432608095676697345922278791228193570427705280384087197745075581959522523400026874024778544378384977932528655256121279635197235033293629513306541753553872459147557321966572991	0.09759177060431616316045537001079998693186204063433127690859386747655638459277852903293690043725505229462439940275998794816787383304418101543298505120079771541307068782570262823989634810448929911959203845239929389121964538582966276045916095902925891566666888765383607108707753943615003674215982487204852921530089818708480915016844305311754250095135529898447724369439454307325765519535231549977356757463066580966998202723735811721

==> plotdata/zerosBorelBeta400.txt <==
7.76687327925	-40.1855201742
7.76687327925	40.1855201742
-6.90259258737	-1.52475067308
-6.90259258737	1.52475067308
-5.22294688804	-2.25304129958
-5.22294688804	2.25304129958
-4.23207697201	-2.53855222029
-4.23207697201	2.53855222029
-3.53263287081	-2.65124357709
-3.53263287081	2.65124357709
-3.00604879238	-2.68853205436
-3.00604879238	2.68853205436
-2.59416655684	-2.68945057005
-2.59416655684	2.68945057005
-2.2629591125	-2.67213635537
-2.2629591125	2.67213635537
-1.99064153225	-2.64587434056
-1.99064153225	2.64587434056
-1.05904428972	-3.10126568003
-1.05904428972	3.10126568003
-1.76243712674	-2.61570455856
-1.76243712674	2.61570455856
-1.17083129977	-2.91389284133
-1.17083129977	2.91389284133
-1.25478866327	-2.75990457405
-1.25478866327	2.75990457405
-1.56790040151	-2.58442529352
-1.56790040151	2.58442529352
-1.32296872825	-2.62266721624
-1.32296872825	2.62266721624
-1.40285336046	-2.55272025357
-1.40285336046	2.55272025357
-1.330134583	-2.4779466197
-1.330134583	2.4779466197
-1.28686615498	-2.36967716466
-1.28686615498	2.36967716466
-1.24208757637	-2.2617896208
-1.24208757637	2.2617896208
-1.19717415305	-2.15390087505
-1.19717415305	2.15390087505
-1.15210229614	-2.04602593013
-1.15210229614	2.04602593013
-1.10685554136	-1.93816502707
-1.10685554136	1.93816502707
-1.06141476375	-1.8303184361
-1.06141476375	1.8303184361
-1.01575751363	-1.72248627415
-1.01575751363	1.72248627415
-0.969857199716	-1.61466842166
-0.969857199716	1.61466842166
-0.923682003752	-1.50686439805
-0.923682003752	1.50686439805
-0.877193414495	-1.39907317297
-0.877193414495	1.39907317297
-0.830344208341	-1.29129287549
-0.830344208341	1.29129287549
-0.783075605021	-1.1835203367
-0.783075605021	1.1835203367
-0.735313156733	-1.07575035254
-0.735313156733	1.07575035254
-1.20003917025	-0.230288377392
-1.20003917025	0.230288377392
-0.686960624962	-0.967974459404
-0.686960624962	0.967974459404
-1.10475393942	0
-0.637890528494	-0.86017882592
-0.637890528494	0.86017882592
-1.0491758382	-0.0955699579041
-1.0491758382	0.0955699579041
-1.00918397202	-0.131834371203
-1.00918397202	0.131834371203
-0.587928913981	-0.752340454422
-0.587928913981	0.752340454422
-0.933540427008	-0.172846869375
-0.933540427008	0.172846869375
-0.875498134207	0
-0.842177209454	0
-0.536829451618	-0.644419912134
-0.536829451618	0.644419912134
-0.814064031505	0
-0.788708214258	0
-0.764993045068	0
-0.743231178775	0
-0.72882209276	-0.0272521224922
-0.72882209276	0.0272521224922
-0.48422605065	-0.536346723102
-0.48422605065	0.536346723102
-0.709786385286	-0.0652982085266
-0.709786385286	0.0652982085266
-0.705520218769	0
-0.662613600578	-0.108421827289
-0.662613600578	0.108421827289
-0.635081377073	0
-0.621270574336	0
-0.608845355135	0
-0.429541933569	-0.42798850557
-0.429541933569	0.42798850557
-0.597297646371	0
-0.586436268669	0
-0.576155988868	0
-0.566386838761	0
-0.557077130353	0
-0.548186178184	0
-0.53968061381	0
-0.53153228223	0
-0.523716931578	0
-0.516213342097	0
-0.509002717722	0
-0.502068244256	0
-0.495394758293	0
-0.371794600687	-0.319032695627
-0.371794600687	0.319032695627
-0.488968492552	0
-0.482776875581	0
-0.476808371114	0
-0.471052346971	0
-0.465498966344	0
-0.460139096295	0
-0.454964229631	0
-0.449966417238	0
-0.445138208626	0
-0.440472598874	0
-0.435962980517	0
-0.431603099085	0
-0.427387011177	0
-0.423309044001	0
-0.419363755299	0
-0.415545892607	0
-0.411850350828	0
-0.408272127438	0
-0.404806275739	0
-0.401447859573	0
-0.398191920067	0
-0.395033480982	0
-0.391967650879	0
-0.388989931765	0
-0.386096889943	0
-0.383287263854	0
-0.380563129843	0
-0.377929957588	0
-0.37726827468	-0.0144463375799
-0.37726827468	0.0144463375799
-0.372961213502	0
-0.308654985281	-0.208711624161
-0.308654985281	0.208711624161
-0.370630787157	0
-0.368400283406	0
-0.366265042162	0
-0.364220035964	0
-0.362260595977	0
-0.360382653926	0
-0.358582746502	0
-0.356857934068	0
-0.355205703737	0
-0.353623882723	0
-0.352110568422	0
-0.350664074458	0
-0.34928288982	0
-0.347965648102	0
-0.346711104332	0
-0.345518117397	0
-0.344385636633	0
-0.343312691456	0
-0.342298383273	0
-0.341341879074	0
-0.340442406275	0
-0.339599248504	0
-0.338811742057	0
-0.338079272839	0
-0.337401273588	0
-0.336777221178	0
-0.336206633735	0
-0.335689067158	0
-0.335224110307	0
-0.33481137751	0
-0.334450495681	0
-0.334141080428	0
-0.333882689384	0
-0.333674728252	0
-0.333516262418	0
-0.333405634893	0
-0.236851209463	-0.0975917706043
-0.236851209463	0.0975917706043

==> plotdata/zerosPadConformal2BetaMOMMappedBack200.txt <==
-0.192509702117	-0.122739435904
-0.192509702117	0.122739435904
-0.346316538787	0
-0.335803946228	0
-0.269669922021	0.0352374668551
-0.269669922021	-0.0352374668551
-0.333884456437	0
-0.333435492688	0
-0.333344440711	0
-0.466892011815	2.00897713177
-0.466892011815	-2.00897713177
-0.333332508205	0
-0.53699539859	0.397441924409
-0.53699539859	-0.397441924409
-0.433755449251	0.189877840768
-0.433755449251	-0.189877840768
-0.483980596697	0.286484494735
-0.483980596697	-0.286484494735
-0.413823467369	0.0458284678034
-0.413823467369	-0.0458284678034
-4.97471100631	-0.609678200674
-4.97471100631	0.609678200674
-0.705738264822	0.0878442344596
-0.705738264822	-0.0878442344596
-0.740916224662	-0.033669476186
-0.740916224662	0.033669476186
-2.03715096228	-1.05645537807
-2.03715096228	1.05645537807
-0.709956572346	-0.0957294594829
-0.709956572346	0.0957294594829
-1.41864313543	-1.1118709761
-1.41864313543	1.1118709761
4.26458119637	-4.52285655066
4.26458119637	4.52285655066
-1.11305664984	-1.0997867471
-1.11305664984	1.0997867471
-1.04308565324	-1.16424961025
-1.04308565324	1.16424961025
-0.979162531249	-0.987408052942
-0.979162531249	0.987408052942
-0.88990838273	-0.861199857285
-0.88990838273	0.861199857285
-0.798996415176	-0.735042399308
-0.798996415176	0.735042399308
-0.706466737927	-0.609110054884
-0.706466737927	0.609110054884
-0.611676959228	-0.483407311681
-0.611676959228	0.483407311681
-0.513489303951	-0.357954434125
-0.513489303951	0.357954434125
2.41257301497	0
2.36289215723	0
-0.409920362196	-0.232070715846
-0.409920362196	0.232070715846
1.82522390001	0
1.50090163735	0
-0.29225681541	-0.108787298076
-0.29225681541	0.108787298076
1.28646436006	0
1.13187908232	0
1.01428537309	0
0.921445567205	0
0.846115589758	0
0.783693576427	0
0.731097750702	0
0.68617764181	0
0.647382193051	0
0.613561822825	0
0.583844852727	0
0.557557382141	0
0.5341696446	0
0.513259095545	0
0.494484402165	0
0.477566729967	0
0.462276029344	0
0.448420820527	0
0.435840472297	0
0.424399288299	0
0.413981923598	0
0.404489793749	0
0.395838233758	0
0.387954230203	0
0.380774596092	0
0.374244491029	0
0.368316213014	0
0.362948205444	0
0.358104235285	0
0.353752707024	0
0.349866081991	0
0.346420372733	0
0.343394672032	0
0.340770636922	0
0.338531700615	0
0.336661103979	0
0.335132919282	0
0	0
0	0

==> plotdata/zerosPadConformal2BetaMappedBack100.txt <==
-0.333353696695	0
-1.49658158384	0.423555507144
-1.49658158384	-0.423555507144
-0.376656796963	-0.0147512621459
-0.376656796963	0.0147512621459
8.80836534389	-3.06605873689
8.80836534389	3.06605873689
-0.890545446416	-0.366648993472
-0.890545446416	0.366648993472
-0.591451429975	-0.50251188486
-0.591451429975	0.50251188486
-0.468065444731	-0.531060061248
-0.468065444731	0.531060061248
-0.386366070641	-0.218868980381
-0.386366070641	0.218868980381
-0.431765429873	-0.649875442547
-0.431765429873	0.649875442547
-0.429455226107	-0.427825040663
-0.429455226107	0.427825040663
-0.371794424592	-0.319032678875
-0.371794424592	0.319032678875
-0.308654985278	-0.20871162416
-0.308654985278	0.20871162416
-0.236851209463	-0.0975917706043
-0.236851209463	0.0975917706043
0	0
0	0

==> plotdata/zerosPadConformal2BetaMappedBack200.txt <==
-0.22114364580074083537887338703619022338037800188505865923194583013277671531195912452325760739569450379384118066790240023919572976522294311688259851713968334639181468629376400575401782528713314762834170574935461886325484954832188373329470244228633265647165415250176203465331140613587869577539341179781296380222807980195948132765885761845476617010761804075541958570552978613903191836142409423662876748016422871347994491375013092809683169371539845577843263092614955884201999692805505799729356617281572748454745822321	-0.1428359322828203697502502715136586441052288369645766549797286067796943903070319311949897107221597450064379095683535111900191433501905379829825832493388338853981618535318662694375495583087700882092631885320709513292702112957326427375266206729268257472271465393535601915710285784691821276679767315599439789140590986425264903780531964247827557739770949568866193015405018319747297334555451067695727950918786969229329727905030026817869204300669798781265901204513303378377313278275264466366047351763364769060123666181
-0.22114364580074083537887338703619022338037800188505865923194583013277671531195912452325760739569450379384118066790240023919572976522294311688259851713968334639181468629376400575401782528713314762834170574935461886325484954832188373329470244228633265647165415250176203465331140613587869577539341179781296380222807980195948132765885761845476617010761804075541958570552978613903191836142409423662876748016422871347994491375013092809683169371539845577843263092614955884201999692805505799729356617281572748454745822321	0.1428359322828203697502502715136586441052288369645766549797286067796943903070319311949897107221597450064379095683535111900191433501905379829825832493388338853981618535318662694375495583087700882092631885320709513292702112957326427375266206729268257472271465393535601915710285784691821276679767315599439789140590986425264903780531964247827557739770949568866193015405018319747297334555451067695727950918786969229329727905030026817869204300669798781265901204513303378377313278275264466366047351763364769060123666181
-0.350971974204310826338987372540558483356200107752856957252482440832313302569305943413388551447344475263079856615165916356701561430499040314281370847453367374241253990165407959096013630498942966657395589841892852882041043583539183924001549088083212887369392440673616755291706827292949357511182106586780025967463155326337038926974241237446551944056683857642045133875296221977558495196300661321280493160459147800612359648509010279680345663172719108468321264400767117882070628745459629482977554313946130736483528300081	0
-0.20956624279727170110438654900924787015313945815455729975152096147874679099807778157303733504337124292394877515935396583149393019977354516334120257015760364538413353396484546923359492566028211712947573263431015307032412735177309026340919118051994364426509693031214187426698215922286714234046637454325036678728922098112076507276362744208826024564380334070082168821057257455583798410883898320110841569935274389836613108665591244716867453744982432063620856183169226811175973466134845860701182522937840958006581957721	-0.02186209020549947827096764653166585364743010031550365910879670382570608542675270141009502926356523435832818360345915881950505566164256041091184753061320487105410078471600120641448892661886832225928344811745338311195211861371086852154938420608882022461578883501551648514360272664815055912177245074417841074155584640436484807650077972603274867863731680323378387267273734063823290593427315865865447104858049661400010404830745204453203701086385285229914823339397115158679550937437063072194094706172517922508320301718
-0.20956624279727170110438654900924787015313945815455729975152096147874679099807778157303733504337124292394877515935396583149393019977354516334120257015760364538413353396484546923359492566028211712947573263431015307032412735177309026340919118051994364426509693031214187426698215922286714234046637454325036678728922098112076507276362744208826024564380334070082168821057257455583798410883898320110841569935274389836613108665591244716867453744982432063620856183169226811175973466134845860701182522937840958006581957721	0.02186209020549947827096764653166585364743010031550365910879670382570608542675270141009502926356523435832818360345915881950505566164256041091184753061320487105410078471600120641448892661886832225928344811745338311195211861371086852154938420608882022461578883501551648514360272664815055912177245074417841074155584640436484807650077972603274867863731680323378387267273734063823290593427315865865447104858049661400010404830745204453203701086385285229914823339397115158679550937437063072194094706172517922508320301718
-0.339028026133145924301257475630666765024133766801679170258669233921105090942975738971535875966550598838683386877260034403156475441424675413349955789077504240924512698307334096409370505727161339502591519059915633473682201089816706244558084206442113643355771164777141032654671444783825213822871602894987144741646130397980015768474363979954169384221086905146628446965331941949612910577254922303151138123626972854757200723034813763418558985273704141099851506479988126064420922554729216077671792489183152698785643835397	0
0.032369421599290350548066820567581678005689285096967699862886938093142734939472170253007123948128571974988782552618296626472339560991813233354666346797763140250315505100833958064801418302022411863420774390227494914413795095391213400473919768675348473707707805448544940138241542774214110785046791514891250363945400774599615448856675068477242646582156679028544121949062048438619705872633557370258944189751377375638452561113152006260782767088340651429754107559084128162742627847785733627056543608919073189185253562899	0.12859131514485876788028167782249889997649527881401319864610218472961538167514915219805920875744276188258619882364220413274552567921114188645474372192657442432149804880843035900259018666304509718639784162807028175344029462675723641030666034114549439175956727316629613730362470516314392604725147126743287807583270307646523641443525252531969005123612338629812746163776137344608025745038575530202501130641257621138269274183532672785929157252652737904339477864608327432531399732411182582767767226283481985434951217876
0.032369421599290350548066820567581678005689285096967699862886938093142734939472170253007123948128571974988782552618296626472339560991813233354666346797763140250315505100833958064801418302022411863420774390227494914413795095391213400473919768675348473707707805448544940138241542774214110785046791514891250363945400774599615448856675068477242646582156679028544121949062048438619705872633557370258944189751377375638452561113152006260782767088340651429754107559084128162742627847785733627056543608919073189185253562899	-0.12859131514485876788028167782249889997649527881401319864610218472961538167514915219805920875744276188258619882364220413274552567921114188645474372192657442432149804880843035900259018666304509718639784162807028175344029462675723641030666034114549439175956727316629613730362470516314392604725147126743287807583270307646523641443525252531969005123612338629812746163776137344608025745038575530202501130641257621138269274183532672785929157252652737904339477864608327432531399732411182582767767226283481985434951217876
-0.334982906077494403297722304177220411411473959684032493244817710048379202039198304748311285631032718673601546905651153594500303056919897058669593529337975164268263075216596605206157300774048538826244250473806803982403960825653189863384715508177068201618286545481317771692396242159493409608222762888937548975646003718003610569187631385287091119757554479254019082155429085056051750146738291579005582591050243176167711878873277064037283332517341092123467103891571595344701277476885455457038618132221101731276545105381	0
-0.333793036016735019142500933957713497643762762503770457190532196636276788181457125211534341940082875823449789111777851574781297826366371068114063695198080798753564235192884382767092711458402572906805865230098312270118693523803875928782364621141842955328018150376833257408335293356405362210717414958214637748962331155162110982924013298362893159332535138274633555387206189994410340398181791127298750566748552438774589329607864208280325582478021188436914920484208191943413635112759643943178084948324679845580407803342	0
-0.333442297588138357776419096879688475062358011357235533116561811697901471129596131580528332807564289641363261207730455288889477751458826253651981319542150719354333185550240124058928649919723927311278796920210427076331771193209641805292265183564952646259789523522821808630946699379430514311928932649842411419794084424952422964390299669075857400642926958586240900438518623869227737369930289884518149450710886396546096974818840571413479070674795426036129750488128313870378834458808752720223857200554364288701555881125	0
-0.333350541418214016343914946501728621466024876832074805027296028665350133193287705909085820960914528303357772838036784155436477154655572798102519828590955114613077947539911148268590791212875685303775442763078201908824644371513026783606462818893531960261449665169162592509894261033857302432647537543902845746538540030452523906267837034549441657976741761268465276029614805535817141564097003793814695676480512854066957225546868274136542078615018922643166294226488820257543885003752539961655552204198482143512932505664	0
-0.236646517548781095997077171912093407916690803020024976942479496232120563507612474582101323777014149860357098422238826041258655414162213252548062205003133544933809517111370089378318542269184520574309722965703304712739569801111301136270787596694015388833793239499701671794158379218097222683970789397050720228157406268796039596774603977848435581819168498834866393300106826089392298167853133849337973362981574776046879110778654358630212089657495379901775325770933841350979033598582297821048464890553620127897278713	0.46470918929288271481997232450741059670956689995000589237389789313436025299289616463316985700678264585963134476458343992640906834941093803170001976534252840800974550924065415035199733782262354113977776342674335980141095831039156008570518509709890358205813449281055391013706971671707107875412055801218083345470919137562015239124953363324063167064226311281382731827259394564133266542044267359325996117298028500386332717097920979657823001875735358462415086487089324914797461155900405641028685395110261767095171876071
-0.236646517548781095997077171912093407916690803020024976942479496232120563507612474582101323777014149860357098422238826041258655414162213252548062205003133544933809517111370089378318542269184520574309722965703304712739569801111301136270787596694015388833793239499701671794158379218097222683970789397050720228157406268796039596774603977848435581819168498834866393300106826089392298167853133849337973362981574776046879110778654358630212089657495379901775325770933841350979033598582297821048464890553620127897278713	-0.46470918929288271481997232450741059670956689995000589237389789313436025299289616463316985700678264585963134476458343992640906834941093803170001976534252840800974550924065415035199733782262354113977776342674335980141095831039156008570518509709890358205813449281055391013706971671707107875412055801218083345470919137562015239124953363324063167064226311281382731827259394564133266542044267359325996117298028500386332717097920979657823001875735358462415086487089324914797461155900405641028685395110261767095171876071
0.9824820287067144819571822552920504213771603755248129045328587652640791274995563977505891125282583601841667701298804225934355314453327123745995865973129985195142547706264100463248525105476296571362820278578010100698453434373558610367103619891715436624958219558585338691005917425722871750922624767607924043675533997489087967896773645846995904100248771982227608737959821562917565447710570472199367813007414363957604598380839624001431041445539807055336388803186873823525086623667444359501265775572246967158185859931	6.0356148577416897648987594710367493512639440625249648032800763324553816751372629835377308528251693884807813999634327066430858921419119310267714717497606879474715034929590446591228219222809675853466163104922356653433171867024088246223340339792880427869015725777174518850831689992718903502035114049568937264501971072145926154241192028206548984559581392994265706822818169584868058049210384347737984586316025746740899242317849456655439722317928928565543296265374925332243697831233297964597572380733029563826831507597
0.9824820287067144819571822552920504213771603755248129045328587652640791274995563977505891125282583601841667701298804225934355314453327123745995865973129985195142547706264100463248525105476296571362820278578010100698453434373558610367103619891715436624958219558585338691005917425722871750922624767607924043675533997489087967896773645846995904100248771982227608737959821562917565447710570472199367813007414363957604598380839624001431041445539807055336388803186873823525086623667444359501265775572246967158185859931	-6.0356148577416897648987594710367493512639440625249648032800763324553816751372629835377308528251693884807813999634327066430858921419119310267714717497606879474715034929590446591228219222809675853466163104922356653433171867024088246223340339792880427869015725777174518850831689992718903502035114049568937264501971072145926154241192028206548984559581392994265706822818169584868058049210384347737984586316025746740899242317849456655439722317928928565543296265374925332243697831233297964597572380733029563826831507597
-0.365850032947853399162619129323737102380021165290470576404117859867036420475125093755218799725185572605313583002458130427450736786817011291625217094701609895445218444245809395296067288429642716292778168053882528191185242308220802680661241309245642980370839305674325811316520955203949965977307461212321006773142836978850749174059521223964786550016652136179831530896637823291070981453139508499764730207427020239376809521141281598329881706992496543099274029175160161035903271944136867510130144970125763695837720343999	0.164897811653055449892255484250981053072937348848379983298082753314128550101457024464213453785146534156482085238882566179961272911554041769418086998291266499420667600342803337721941031721556473927160440091444547220864073524017005478480210765601530925500094256653028097497887872901720591326788488343550403360782675246677690944243131799447736651523316282976427671479765908580788925276817560759021522355439619333715273842864366655924939272730599984493828271539991560402009033695075331047226694547915798310853063902073
-0.365850032947853399162619129323737102380021165290470576404117859867036420475125093755218799725185572605313583002458130427450736786817011291625217094701609895445218444245809395296067288429642716292778168053882528191185242308220802680661241309245642980370839305674325811316520955203949965977307461212321006773142836978850749174059521223964786550016652136179831530896637823291070981453139508499764730207427020239376809521141281598329881706992496543099274029175160161035903271944136867510130144970125763695837720343999	-0.164897811653055449892255484250981053072937348848379983298082753314128550101457024464213453785146534156482085238882566179961272911554041769418086998291266499420667600342803337721941031721556473927160440091444547220864073524017005478480210765601530925500094256653028097497887872901720591326788488343550403360782675246677690944243131799447736651523316282976427671479765908580788925276817560759021522355439619333715273842864366655924939272730599984493828271539991560402009033695075331047226694547915798310853063902073
-0.399519404785255126329512890933978352971825848611981321482448949594224366728511024180530771682562299484530495199441764910508820314078097096299081161704151387150277567581630093651085735982777136584111805352602157592642587810605269418756338250897663669808578497338940340714862311766761566053131872478836694363341780284092368378274370677818867352002511040633331297931301740408210355867109379345766854703701469251103271525231546247346369129914033631328999444110820161543309237412676975877128885702717827630367740805466	0.283198491559390354170802489376709047506271336636767002966293097622950052989146162981194308373328969413103441644852261861862787434129983054227615705894243928184561330075477205699218584407380522847102928010670496424863256913156033803907608826864598860393104828561630969657688206161667161909267246480833178951477534333898981306630270074903456533590327976577305714061384094426496500976134149142050370327101998994586703745849138731790848088556033736603336649044106635534886053188381649749892897666263238813205018922602
-0.399519404785255126329512890933978352971825848611981321482448949594224366728511024180530771682562299484530495199441764910508820314078097096299081161704151387150277567581630093651085735982777136584111805352602157592642587810605269418756338250897663669808578497338940340714862311766761566053131872478836694363341780284092368378274370677818867352002511040633331297931301740408210355867109379345766854703701469251103271525231546247346369129914033631328999444110820161543309237412676975877128885702717827630367740805466	-0.283198491559390354170802489376709047506271336636767002966293097622950052989146162981194308373328969413103441644852261861862787434129983054227615705894243928184561330075477205699218584407380522847102928010670496424863256913156033803907608826864598860393104828561630969657688206161667161909267246480833178951477534333898981306630270074903456533590327976577305714061384094426496500976134149142050370327101998994586703745849138731790848088556033736603336649044106635534886053188381649749892897666263238813205018922602
-0.440294968304664337804779036311800268013146374019271865259133144104623567630885847107792509923720065087006930174366833870967376351832398466027477177724476102687169717054554096903070764637050447071126306547491444843187574330176051855840409962027763386714917003904188713580033866991371793497270898938239533289986147680525811502937627817728614720377251318892972358158900823747687375272541936207006821976494066266025576537646572700019410539774802981384356256586424277299273837153147733277921366588449903557757160699733	0.362212432931618495698067033798798320542936231328973146089450024377571428551719962680680535497351851204815842729664723909642332165602313125726753479730668649834485571442782424758409644915429065632546036830375539588263970911013441977263390237757248035776249566869071112477505514546547139790342899077790786698785061507035333630204861581548212676941432268705334806178490198854713886172788506717973531568225753362341743345710589452720706820476099035395056415974222270776025915054451907182617301817328516783058394752563
-0.440294968304664337804779036311800268013146374019271865259133144104623567630885847107792509923720065087006930174366833870967376351832398466027477177724476102687169717054554096903070764637050447071126306547491444843187574330176051855840409962027763386714917003904188713580033866991371793497270898938239533289986147680525811502937627817728614720377251318892972358158900823747687375272541936207006821976494066266025576537646572700019410539774802981384356256586424277299273837153147733277921366588449903557757160699733	-0.362212432931618495698067033798798320542936231328973146089450024377571428551719962680680535497351851204815842729664723909642332165602313125726753479730668649834485571442782424758409644915429065632546036830375539588263970911013441977263390237757248035776249566869071112477505514546547139790342899077790786698785061507035333630204861581548212676941432268705334806178490198854713886172788506717973531568225753362341743345710589452720706820476099035395056415974222270776025915054451907182617301817328516783058394752563
-0.371126138859231134704918438525309319562729398682327109131389320805396941235435043960143105278826554771311405412397691607166968787920237579182533659837378968207174746566930157301398993285796154253392110721506406950760957462589767715434805869332117198775443092353245956827400741723216498726658263634300324375032294418484919688132512800915711617992826156689977882242609336318689938711218854704410669785458151588095833852366840922097336012490390886290005483805790351538142513335578233562449563027129976563168676150294	0.053707932802384544892689303028778555247505202856212608210394256375390933559538065944096507651929299234427757651780840455103451808855964215608916029023943753922590126425366299849631238399014895386482720217760816424834124450989633397955142416044305268676858112897602462509808074785410563069082699733365319363583889667458162290527257285759745520947396256485673165712864148227035038700116266606981444178966392875598457141035963980204842692900559905189188961586700799534240372411107693636688509011768346153493252607389
-0.371126138859231134704918438525309319562729398682327109131389320805396941235435043960143105278826554771311405412397691607166968787920237579182533659837378968207174746566930157301398993285796154253392110721506406950760957462589767715434805869332117198775443092353245956827400741723216498726658263634300324375032294418484919688132512800915711617992826156689977882242609336318689938711218854704410669785458151588095833852366840922097336012490390886290005483805790351538142513335578233562449563027129976563168676150294	-0.053707932802384544892689303028778555247505202856212608210394256375390933559538065944096507651929299234427757651780840455103451808855964215608916029023943753922590126425366299849631238399014895386482720217760816424834124450989633397955142416044305268676858112897602462509808074785410563069082699733365319363583889667458162290527257285759745520947396256485673165712864148227035038700116266606981444178966392875598457141035963980204842692900559905189188961586700799534240372411107693636688509011768346153493252607389
-0.332636076874118649539049336714507302859529511433291357051497634634813651881791693054299726853566931152666655681139465042865926521388373380328465779079612885142799014876218766572209539892531532440932435615220944147053516387528367237294405120657414458096377789409093950728596245834775245492055254263663763661599016359150992478031711287321694852209043608439781922654219127645503356889714231278529156414329933403832994591384706293650829487869850047748418398319390532058609684589729700444809301416271688246184143446644	0
-3.89699830639787224604569795026973671393953183091229380779463130080268532731825648963094346763234625103154826768108520058649983756031538634521907914650817680928486416157685848463895304649427251540707781298421967731461801704205159624278791081644998101039603113483925933126504590706523329861214285992296044246613746965750858299032987980647846513519810623077208186410284162209078847183021857528844191331743264520838484260592341346337171559401015113143405848130793923789650648956858456280176447919249865302762762350709	0.46644579907430005785802750808772156912778771287403262223471186276285100816848542856734034926675050193728095158124001960906653431836392207077932340312371215363790458190772411479950396353244501728459587037850566064620920266261269017046698694422978782252372329355503261183396373951985189905523554690274171560497047429012490972412240630556398954139458318757971271727366356252705112396793558080957784472732797798245231674875536520520753980053624317955683157067719663379228748249084108909267744762406504200486641853465
-3.89699830639787224604569795026973671393953183091229380779463130080268532731825648963094346763234625103154826768108520058649983756031538634521907914650817680928486416157685848463895304649427251540707781298421967731461801704205159624278791081644998101039603113483925933126504590706523329861214285992296044246613746965750858299032987980647846513519810623077208186410284162209078847183021857528844191331743264520838484260592341346337171559401015113143405848130793923789650648956858456280176447919249865302762762350709	-0.46644579907430005785802750808772156912778771287403262223471186276285100816848542856734034926675050193728095158124001960906653431836392207077932340312371215363790458190772411479950396353244501728459587037850566064620920266261269017046698694422978782252372329355503261183396373951985189905523554690274171560497047429012490972412240630556398954139458318757971271727366356252705112396793558080957784472732797798245231674875536520520753980053624317955683157067719663379228748249084108909267744762406504200486641853465
-0.84803065512417577454164137840622253473042073770150172124082374602705975658072308444682100066092211281741932710733984960302029978716295642055456784706692921165313739073879540480490935776751478324489479054246349716662163330813389882821541410383601927427962035610156782831860172968230788517432714557762789911630286544952898763505492676134453362244387750707746027715425463970076699935050357317918483622120127473452193418424276298690243978184090880118295830900140044993765868691129802871136477565780210458449630532486	0.149752797168605444831151815128241161214956614453580606425936654324569048307028110209211976280376628772435697936060198223519921859023275556950058924265435118713841617087056608181557294415481026630597112009336462911499249235380005373003060266037082102380345368164823053305845441845494467477691977480335739678141297197343136486868604490707964119165085225051252663657058332380053896022940462690680762947838551491118494178346069698094821249283050041634714249126764150796809266895466089962677258380406548459407073179174
-0.84803065512417577454164137840622253473042073770150172124082374602705975658072308444682100066092211281741932710733984960302029978716295642055456784706692921165313739073879540480490935776751478324489479054246349716662163330813389882821541410383601927427962035610156782831860172968230788517432714557762789911630286544952898763505492676134453362244387750707746027715425463970076699935050357317918483622120127473452193418424276298690243978184090880118295830900140044993765868691129802871136477565780210458449630532486	-0.149752797168605444831151815128241161214956614453580606425936654324569048307028110209211976280376628772435697936060198223519921859023275556950058924265435118713841617087056608181557294415481026630597112009336462911499249235380005373003060266037082102380345368164823053305845441845494467477691977480335739678141297197343136486868604490707964119165085225051252663657058332380053896022940462690680762947838551491118494178346069698094821249283050041634714249126764150796809266895466089962677258380406548459407073179174
-0.668114859466485441672029384492535667355210532461555037048971101503478843895042677370137098236049397588177659091951697714927694949609133053073779592620991082877428700631776572639396337779264627576325604430733232206256157673284215572306938723877577894024482509694682644195869312717927629994024927212510332199234816508650900763210457886211011165432610039014556856227346980256508303954281080221569502077456258044776661969699904074965184443490355910894800297717143577557704912547311093156753812466400740601260529696863	0.099240861700831898665846124106254029407365050717653752050660095590205657939264606952280761655508702995964653717194356544811877479977430442517553505996242790754882625171207581435670084018909502825146335576822661018622753119725785331919016045469883065096009507670455789610312637801894866050785341074730990488524944530541243260388736364941713668279813479070298117787426571975671402701485880156345070188614774741960282038952717059816988170519702132057972721163033541856563333455576111674297345563932807137971438867909
-0.668114859466485441672029384492535667355210532461555037048971101503478843895042677370137098236049397588177659091951697714927694949609133053073779592620991082877428700631776572639396337779264627576325604430733232206256157673284215572306938723877577894024482509694682644195869312717927629994024927212510332199234816508650900763210457886211011165432610039014556856227346980256508303954281080221569502077456258044776661969699904074965184443490355910894800297717143577557704912547311093156753812466400740601260529696863	-0.099240861700831898665846124106254029407365050717653752050660095590205657939264606952280761655508702995964653717194356544811877479977430442517553505996242790754882625171207581435670084018909502825146335576822661018622753119725785331919016045469883065096009507670455789610312637801894866050785341074730990488524944530541243260388736364941713668279813479070298117787426571975671402701485880156345070188614774741960282038952717059816988170519702132057972721163033541856563333455576111674297345563932807137971438867909
-2.93194050990128088696921217675170138664625783738364110428729723122738854198809084541388895531086163136129747596308154207909510343350566757835599603038660409683430120896101093459684921373115909376174350804776017680591670647860864346790880231228157441226945601761521051526948005172007861865645202567450338687273380302771687010104395567693416229242190774915108259327379077528355658188801187173287587981769731158462391382823216896647419137968914419595649626565074876052739246187878617070385668370349988524817078076396	-0.86696532402156709502474409445379879716394617956819129927630102697064018133099002162122663155476781937492857550035498402524938031469771199419962455474703690937510069440690327163709060370605220708034219339257621828353476746550119652856695330449098622741254730905477093405625633596408908864228454129287291316784411482183318105676498675753681551780063163791486918521453462798224322966885117711239253756015675076343366287082313813144754451086488352575560855889445049662433401599233077952554308144138045274443105391893
-2.93194050990128088696921217675170138664625783738364110428729723122738854198809084541388895531086163136129747596308154207909510343350566757835599603038660409683430120896101093459684921373115909376174350804776017680591670647860864346790880231228157441226945601761521051526948005172007861865645202567450338687273380302771687010104395567693416229242190774915108259327379077528355658188801187173287587981769731158462391382823216896647419137968914419595649626565074876052739246187878617070385668370349988524817078076396	0.86696532402156709502474409445379879716394617956819129927630102697064018133099002162122663155476781937492857550035498402524938031469771199419962455474703690937510069440690327163709060370605220708034219339257621828353476746550119652856695330449098622741254730905477093405625633596408908864228454129287291316784411482183318105676498675753681551780063163791486918521453462798224322966885117711239253756015675076343366287082313813144754451086488352575560855889445049662433401599233077952554308144138045274443105391893
-0.377268274680173619475289505856382263533913595233424725921728956908808282605717509035152834781117350737695360846100207434541161024253347733899842451523924311703666319965459576122407529886922031206674417483270289557449683870448990951584594598110106342987442487136238938725621816906736960256856165927119340192216272731579806243088031633858200770127106971502244592827408747715953932359011853939361945810150467370993298526941251409863650549705164361850066943609616984088433088878067596677234556367724471058775685030768	-0.014446337579878606766730787576618951647150502655887252235279583271492647030929954871833179675715594645898759448130265510590018691848137996630779387347147308425286438641143371220041038426742823991302368947429898969707704444257185128091369692113664753624229482709282512670277770819586945382666321135141873754804505910247981954147781259322282121342101700700109466419611597668631580462342263330819277677990309210376042177365500390728632015734462513981572588532769775220535159689643819649734450410370644562616956261941
-0.377268274680173619475289505856382263533913595233424725921728956908808282605717509035152834781117350737695360846100207434541161024253347733899842451523924311703666319965459576122407529886922031206674417483270289557449683870448990951584594598110106342987442487136238938725621816906736960256856165927119340192216272731579806243088031633858200770127106971502244592827408747715953932359011853939361945810150467370993298526941251409863650549705164361850066943609616984088433088878067596677234556367724471058775685030768	0.014446337579878606766730787576618951647150502655887252235279583271492647030929954871833179675715594645898759448130265510590018691848137996630779387347147308425286438641143371220041038426742823991302368947429898969707704444257185128091369692113664753624229482709282512670277770819586945382666321135141873754804505910247981954147781259322282121342101700700109466419611597668631580462342263330819277677990309210376042177365500390728632015734462513981572588532769775220535159689643819649734450410370644562616956261941
-0.727698466150146602438897225208300624373877429880241437647598193789327661822679244917530229764326003076860273652071139315975097466848941244273622420296732093069913453230905228945097928996046092870949123193390125466290761252982692164821247822514339928649348674408575839357576949123860198347404835923853658645156394183668975951865227746830398251274295337101314506461734606627685014251302057250056840866557086796845888388085209261470756207234231796782446427106567298997108777729277036747838600862033979709799627660126	-0.028889737580310043575965030187112627013375370806588813077491529714203454988352564963782004352285831137845285619015148704966487001496752763755344901512291419670837813382188811528766868704284970892539475329850599443316472379005184054626641606917691075927961325802253274225592818474889758572783566197779800382584394985752437659814420178527081065955426976443036827789122676526697527111496743522381535016922508398634798899555796356369902119378184200560585164437402198458970850684943141225502860731966933802712551374743
-0.727698466150146602438897225208300624373877429880241437647598193789327661822679244917530229764326003076860273652071139315975097466848941244273622420296732093069913453230905228945097928996046092870949123193390125466290761252982692164821247822514339928649348674408575839357576949123860198347404835923853658645156394183668975951865227746830398251274295337101314506461734606627685014251302057250056840866557086796845888388085209261470756207234231796782446427106567298997108777729277036747838600862033979709799627660126	0.028889737580310043575965030187112627013375370806588813077491529714203454988352564963782004352285831137845285619015148704966487001496752763755344901512291419670837813382188811528766868704284970892539475329850599443316472379005184054626641606917691075927961325802253274225592818474889758572783566197779800382584394985752437659814420178527081065955426976443036827789122676526697527111496743522381535016922508398634798899555796356369902119378184200560585164437402198458970850684943141225502860731966933802712551374743
-2.2610850525532380332645286896608546731685000967872585326969987684932267561152737054021519758612595402160685972209119695429201501233160796266480870226327871280234697261632006910484304495243169133293977451991129129789557218569250225263755591906648556848182534947734094493400958209666138263221977706128535525779379663322388876812782499577035169697986373669531328799688803783917533885947269496906333968030805690329330808699672650969700557083487457632233210707276935210513823148685428891455991225478988532994973613008	-1.29917084248682881075016441065724987657511064359834271335944683543133950242668446398996166452829273410127097356630217196659576009896237868369405528283144092335422729779810688312941609275977550970069125106700212283478994001309660927542491708639347270449449446928622030733016748889106522273617338472487086684626652754692239651629499274949666043031382590668831195299682463319239966832197704252995568639483083314032580316379929179835882542091334926181734770441853713652684089483634608550738259066324102823453824609487
-2.2610850525532380332645286896608546731685000967872585326969987684932267561152737054021519758612595402160685972209119695429201501233160796266480870226327871280234697261632006910484304495243169133293977451991129129789557218569250225263755591906648556848182534947734094493400958209666138263221977706128535525779379663322388876812782499577035169697986373669531328799688803783917533885947269496906333968030805690329330808699672650969700557083487457632233210707276935210513823148685428891455991225478988532994973613008	1.29917084248682881075016441065724987657511064359834271335944683543133950242668446398996166452829273410127097356630217196659576009896237868369405528283144092335422729779810688312941609275977550970069125106700212283478994001309660927542491708639347270449449446928622030733016748889106522273617338472487086684626652754692239651629499274949666043031382590668831195299682463319239966832197704252995568639483083314032580316379929179835882542091334926181734770441853713652684089483634608550738259066324102823453824609487
-0.709787522244821710113740198482590793261589895892268585522639149548572322088026250098063824442385823133294889703842616538301499603368260539745792895926275901540971917213554776125263093372202468375878948368957758436423708934820587265531843336122513364805205902500130540344046953548401120343743464815892701749351618338370531930480992876576829412946090344483985667022547713279858565919304555563175877245027634648817200746489537362933652589851621360210280627890167667260243303900856680030552002845950163490648494274832	-0.0652959545111862481104037250992759796444208987514357719027785287074740809437537265086312913562593138346756998495695536663034445752653502980750837231393612932653412137015797328374646684783737087199835226557758359896779888558023757399190915434502043112848126456478397405072558571818224205092350434236141786583275628311904932606133127576824919641474022958553181795227136355634736143286553653916592688040967329279273647195932724501951660967526580556130897255499555649042923260058492155269729043012127996241402740093
-0.709787522244821710113740198482590793261589895892268585522639149548572322088026250098063824442385823133294889703842616538301499603368260539745792895926275901540971917213554776125263093372202468375878948368957758436423708934820587265531843336122513364805205902500130540344046953548401120343743464815892701749351618338370531930480992876576829412946090344483985667022547713279858565919304555563175877245027634648817200746489537362933652589851621360210280627890167667260243303900856680030552002845950163490648494274832	0.0652959545111862481104037250992759796444208987514357719027785287074740809437537265086312913562593138346756998495695536663034445752653502980750837231393612932653412137015797328374646684783737087199835226557758359896779888558023757399190915434502043112848126456478397405072558571818224205092350434236141786583275628311904932606133127576824919641474022958553181795227136355634736143286553653916592688040967329279273647195932724501951660967526580556130897255499555649042923260058492155269729043012127996241402740093
-0.66261360057903814488483420642914344258139464787839865527614501071395188033466022059426486481336292429262647186963384557600346844216545091540674545092980098674201315700486265484790614055592238325584138255748521575471617379561507007890202979905655160834450299323503877634543728205577420799923495441369356705925949925031754121450949724259229331530770067545983143144529499730647003355632992384062996424606654944891588993913204738004168078594906069257704069835928803101628822377615233412503948016034873300965906920369	-0.108421827289065648815329110324031171842921615463556567203412901317062439972208839602011903395944700549309619348305673420333180181274579740872134944077533636157882394632360053357171462450731520387448530541084351910759379413392311941022691110758749127956927102447475857555305886469871483651916570201934797606136246745864389906506764196757134277616118819232889657263497183634356094642593688364202121530133363427177356115495280552973986391401717534784470141504265293093769802828865705515635255333864775569629765122355
-0.66261360057903814488483420642914344258139464787839865527614501071395188033466022059426486481336292429262647186963384557600346844216545091540674545092980098674201315700486265484790614055592238325584138255748521575471617379561507007890202979905655160834450299323503877634543728205577420799923495441369356705925949925031754121450949724259229331530770067545983143144529499730647003355632992384062996424606654944891588993913204738004168078594906069257704069835928803101628822377615233412503948016034873300965906920369	0.108421827289065648815329110324031171842921615463556567203412901317062439972208839602011903395944700549309619348305673420333180181274579740872134944077533636157882394632360053357171462450731520387448530541084351910759379413392311941022691110758749127956927102447475857555305886469871483651916570201934797606136246745864389906506764196757134277616118819232889657263497183634356094642593688364202121530133363427177356115495280552973986391401717534784470141504265293093769802828865705515635255333864775569629765122355
-1.80065025571198403165807073853146346416001597311001319271197046274444907758068753049241138573057593738781937658505725850501557413932589544753309373583791754355204578907733865648033619294173829194782303910999615965049476123097768090987797368095702189256463252420543360201384955251893384777082231601214804204655153535636488460928843225730823205451223674193443883293735466268404607085260747540131914941209316889850334581556101475245744392925632738400801529681936507515271367900259459811338530645322158652846529414153	-1.46470119527113025915259429484487646680256818823065983697906557693396457370672952195894431836823516313763311377920845722105294445887127126507379879140096361725084785505483365385139470687877412216793172300290376715941706612660835075476000997370683742327022596186116862016113065904051460996845421749918150949870906160553109388843817957473062383779885689868263891355208575233151567889588508486574129712308477392950991166877854786159830832105225232220650938395659717606629110412672109107073404838690584903978681969072
-1.80065025571198403165807073853146346416001597311001319271197046274444907758068753049241138573057593738781937658505725850501557413932589544753309373583791754355204578907733865648033619294173829194782303910999615965049476123097768090987797368095702189256463252420543360201384955251893384777082231601214804204655153535636488460928843225730823205451223674193443883293735466268404607085260747540131914941209316889850334581556101475245744392925632738400801529681936507515271367900259459811338530645322158652846529414153	1.46470119527113025915259429484487646680256818823065983697906557693396457370672952195894431836823516313763311377920845722105294445887127126507379879140096361725084785505483365385139470687877412216793172300290376715941706612660835075476000997370683742327022596186116862016113065904051460996845421749918150949870906160553109388843817957473062383779885689868263891355208575233151567889588508486574129712308477392950991166877854786159830832105225232220650938395659717606629110412672109107073404838690584903978681969072
-1.46927931667304546441314347356876624892768816908992596853194167746417296423946553906246094392009399763744112220899943924540586023296762034588441011988648922502981323452520861178290509758007046498496661379742644411976461763384654961943365197532880188880062981348065120599909167202814264619374972075247027885698038825798109167180506015916948068825474877156691784216393035088538988888801545271372210423685674638797470061289474762811415586016468084595489457678546968119011542252595929369397712432880431591427912065205	-1.52783699541190222469516331122558538828537043403884644942910110514858863051070649143431030208450324626707194209166353987988952448671654365916980410427634350404021877727830025820062526948412488424206682342506915884889175315381668986925560948924479384549317003072081850816939784390555663529759023814251395759008235287402432469668283370454907117933746864068069103985206365971405285041882943851886085964719576171584977057214764430063200079838255232211420577167442643781824972508528899451696835092546129343146128987113
-1.46927931667304546441314347356876624892768816908992596853194167746417296423946553906246094392009399763744112220899943924540586023296762034588441011988648922502981323452520861178290509758007046498496661379742644411976461763384654961943365197532880188880062981348065120599909167202814264619374972075247027885698038825798109167180506015916948068825474877156691784216393035088538988888801545271372210423685674638797470061289474762811415586016468084595489457678546968119011542252595929369397712432880431591427912065205	1.52783699541190222469516331122558538828537043403884644942910110514858863051070649143431030208450324626707194209166353987988952448671654365916980410427634350404021877727830025820062526948412488424206682342506915884889175315381668986925560948924479384549317003072081850816939784390555663529759023814251395759008235287402432469668283370454907117933746864068069103985206365971405285041882943851886085964719576171584977057214764430063200079838255232211420577167442643781824972508528899451696835092546129343146128987113
-1.22012540944402479288875578074501808114787940557565000871045221412912880847307141717947196716726642835769744029838121183154936754608273623125627541215659421966237943777560879269535895257647286509617535041350493720202115450920326564771924880576799924177711481241247398619638208337119167961467307093952641201939489522094597958278624035911248679665935716317264766987788658676764807425571620057409427139707132164045353995136446317612638697331555343553860722469646777595643990684822774807013889048307613322128009891752	-1.5468175704078905018978590156712394585400430212094277675071816748450244893884580292782195219707508222063334475493954655880214745857887178913050584437808516541242736003046294350478437409681800515717008701036468687141917709297441762049261681368688904558466607409551225536748941310481469338141586588445640498880436508845404331106529946581972351693855624096053445958057201550843177438375382380364690694819430909346689147046339237648641695722968177323956997572916986081409823799260543042255239642353411314281874059835
-1.22012540944402479288875578074501808114787940557565000871045221412912880847307141717947196716726642835769744029838121183154936754608273623125627541215659421966237943777560879269535895257647286509617535041350493720202115450920326564771924880576799924177711481241247398619638208337119167961467307093952641201939489522094597958278624035911248679665935716317264766987788658676764807425571620057409427139707132164045353995136446317612638697331555343553860722469646777595643990684822774807013889048307613322128009891752	1.5468175704078905018978590156712394585400430212094277675071816748450244893884580292782195219707508222063334475493954655880214745857887178913050584437808516541242736003046294350478437409681800515717008701036468687141917709297441762049261681368688904558466607409551225536748941310481469338141586588445640498880436508845404331106529946581972351693855624096053445958057201550843177438375382380364690694819430909346689147046339237648641695722968177323956997572916986081409823799260543042255239642353411314281874059835
-1.02592573313052721856928958886922124987181738725583662762577100751431406978355138116756956032368636955905000822027505105895488198289977082361029883237881503713802325648968411119393236732689675098224810173886443085095891385189333781829789141052582585195073147269907880285591466854830448062952274072851204759417613851035322368466130697587940044977457459372814177086525801093227967668038685973094255055993267683430871353037560768739747200151428835635390495488939294710804229217820310607732230699453074993519969461216	-1.54616754598841799604004765018689953603092092987867755732320038649791926160869272351248037869971406663150936507623259232821738479177846641169836634384295244569899232023050575982624861070233029124722533929579830826545074854631868166290440247005498686835405884262990607726806923799196241858315085329347042070064233421647926615847026563165133378329806348081220011724885878544218542835657506070644782247029760871967758037236923290955026352124798262145290509362407781064021587532472490430417951020714996507513763055881
-1.02592573313052721856928958886922124987181738725583662762577100751431406978355138116756956032368636955905000822027505105895488198289977082361029883237881503713802325648968411119393236732689675098224810173886443085095891385189333781829789141052582585195073147269907880285591466854830448062952274072851204759417613851035322368466130697587940044977457459372814177086525801093227967668038685973094255055993267683430871353037560768739747200151428835635390495488939294710804229217820310607732230699453074993519969461216	1.54616754598841799604004765018689953603092092987867755732320038649791926160869272351248037869971406663150936507623259232821738479177846641169836634384295244569899232023050575982624861070233029124722533929579830826545074854631868166290440247005498686835405884262990607726806923799196241858315085329347042070064233421647926615847026563165133378329806348081220011724885878544218542835657506070644782247029760871967758037236923290955026352124798262145290509362407781064021587532472490430417951020714996507513763055881
-0.90466154725424304077348566835233175945890141105027483560319182443507164599619684687414334161271467246673752555022844317111711463739552201004065311315639207202039926433076508511796090100703671621472249554549430002712720562128582638746101302513931309244637819757913532420270900128552556732469238500370664857985786109449591397245404540217823984089368971954134295642628351056545141344171508501339012396437342989004689023408322713577324557308235887329686289768172074223177167690081745649744459966620207657797309812747	-1.61948399806159418660569416966536181343973901757667931284630362800300636868076208693823151858728697636873333260144580042516447992190370366648824023946784558482587539245043322178587015143483720672596830156409565718302409559519303534350954992897105856132307412101189185414327895330090007241557185393778614970162855103460391497488101936185821831384911040846330190713728257520648345800942093509305605772570650663371300276068021096030194574952674953876494040511142625837539133857355753095882568794180474174525639008779
-0.90466154725424304077348566835233175945890141105027483560319182443507164599619684687414334161271467246673752555022844317111711463739552201004065311315639207202039926433076508511796090100703671621472249554549430002712720562128582638746101302513931309244637819757913532420270900128552556732469238500370664857985786109449591397245404540217823984089368971954134295642628351056545141344171508501339012396437342989004689023408322713577324557308235887329686289768172074223177167690081745649744459966620207657797309812747	1.61948399806159418660569416966536181343973901757667931284630362800300636868076208693823151858728697636873333260144580042516447992190370366648824023946784558482587539245043322178587015143483720672596830156409565718302409559519303534350954992897105856132307412101189185414327895330090007241557185393778614970162855103460391497488101936185821831384911040846330190713728257520648345800942093509305605772570650663371300276068021096030194574952674953876494040511142625837539133857355753095882568794180474174525639008779
-0.92015478027189927769844991335966926448405283864000148595205555553735931683152172485312127582654791160323858590825225278393092744421713658734058480645693930868322559036483356588618764726673110889735129450773698874023682814159490791817725611850272622175163959861244533142462279442421913587818871151230412342246927428224283652140251230477543293657839216721623932497906311783951595942301238577182733126090000476948888337920021315380477706483022752953547802746338960054464243804359909522780950372514781389264833932914	-1.50485924054284712811338771595624467006433723096819804565477598229720194860606661505805133963642606631445883016324478095260086740314652647742949050098017717475474376603234062016425231564226898613382314887885889091424926050104075361527193393802358001551473684263123649365518198264950089696709164746534588826105012094793456064182200724818529909625304594045538965138493964951961036285402382959039282484730315142615816609188078717923947632346098208584482264550202949362789234431988344153875585875103802025715861004719
-0.92015478027189927769844991335966926448405283864000148595205555553735931683152172485312127582654791160323858590825225278393092744421713658734058480645693930868322559036483356588618764726673110889735129450773698874023682814159490791817725611850272622175163959861244533142462279442421913587818871151230412342246927428224283652140251230477543293657839216721623932497906311783951595942301238577182733126090000476948888337920021315380477706483022752953547802746338960054464243804359909522780950372514781389264833932914	1.50485924054284712811338771595624467006433723096819804565477598229720194860606661505805133963642606631445883016324478095260086740314652647742949050098017717475474376603234062016425231564226898613382314887885889091424926050104075361527193393802358001551473684263123649365518198264950089696709164746534588826105012094793456064182200724818529909625304594045538965138493964951961036285402382959039282484730315142615816609188078717923947632346098208584482264550202949362789234431988344153875585875103802025715861004719
-0.84170717778643761950329604887164802617401939541149084203991727541905958843997574967976750544249564104108757755932029958844017470110783548219186175108348336128686504152266308428253737110863107520581248643933663123946666801829399568460452695600224505130763418707548944362196969295669021647692682651656212762442792977651391182600325269203428355308747440943306103067351945601675223071899503167480130580102278004181539412442278669555415149446141121508294103642265384154854091131421576163990613109096429542214448986038	-1.75139822744391932396955240272554664811327222987597703920222626061100237197750185668401987012468994954526925338497244310126844049671898057066602004971165178076594945789363332860223051853826207911761321393057616229539537598356916784939617566761742879685131260658185967577416612520081994436323898924983944387065357798110758319724032850305137287310528741697751430565582312583233440546640577749315096352468059414669926863788992239659570281144804459312264516318023043967429871734520719291363709438080465184872312693504
-0.84170717778643761950329604887164802617401939541149084203991727541905958843997574967976750544249564104108757755932029958844017470110783548219186175108348336128686504152266308428253737110863107520581248643933663123946666801829399568460452695600224505130763418707548944362196969295669021647692682651656212762442792977651391182600325269203428355308747440943306103067351945601675223071899503167480130580102278004181539412442278669555415149446141121508294103642265384154854091131421576163990613109096429542214448986038	1.75139822744391932396955240272554664811327222987597703920222626061100237197750185668401987012468994954526925338497244310126844049671898057066602004971165178076594945789363332860223051853826207911761321393057616229539537598356916784939617566761742879685131260658185967577416612520081994436323898924983944387065357798110758319724032850305137287310528741697751430565582312583233440546640577749315096352468059414669926863788992239659570281144804459312264516318023043967429871734520719291363709438080465184872312693504
-0.75302107516750831097335383927682395780037346355849443665860629662618175239279994055340301353405398019281013542624656294179800506443664515789532000088477144686575905675457347487485165562844723878016754937448871444711213276190375687134486326842964783409119972299166626957609288866281439229174414946782249299725485628076447341524772821343727289909630926807164286031894488209725611235432332748919877509177575731748268128653612539305127875651774084911919673359327227579651223446448456377778957555191666427857614262893	-1.91253758401137881486714869457034094558437278183455816776317040782007905839655756419646954642958124756545493548448026421584464279855194426785590908253000540492504802599413228783917197337196437828719110774913968661650614121019468911614752815359278624785911486525008485295298154075978732723049488373645591963359714643771482036012022930661352323524274146848434083381374780632236310004503521216473695826736206390683418354677856202133065446483198407974975679806751797453473253122884305252331818529000961829573988853624
-0.75302107516750831097335383927682395780037346355849443665860629662618175239279994055340301353405398019281013542624656294179800506443664515789532000088477144686575905675457347487485165562844723878016754937448871444711213276190375687134486326842964783409119972299166626957609288866281439229174414946782249299725485628076447341524772821343727289909630926807164286031894488209725611235432332748919877509177575731748268128653612539305127875651774084911919673359327227579651223446448456377778957555191666427857614262893	1.91253758401137881486714869457034094558437278183455816776317040782007905839655756419646954642958124756545493548448026421584464279855194426785590908253000540492504802599413228783917197337196437828719110774913968661650614121019468911614752815359278624785911486525008485295298154075978732723049488373645591963359714643771482036012022930661352323524274146848434083381374780632236310004503521216473695826736206390683418354677856202133065446483198407974975679806751797453473253122884305252331818529000961829573988853624
-0.87722126830542904036476340242216002285393845395724166690399831617651669268659539158485131887448839576474811612687733625733076675941164701177357234236329282908701738230592319177147645689942457771799835800765290085066972387578458144388011298895242626512760744663244684177605825753419920774248731787598578672177743359707273910911777140881108379508269830488177237540548086651182769987580723875971170504029757258377850791263165148118349008244897909645385594492870626918740204992505998849804223141931698513189289157477	-1.3990446512279847005590451823841842147908494372794395947047973799626124953254782166234453236024399353463873331899371115325693423244033177206396896702624679574293186435580462421869607018447251965514705206610174056010327186022329121737508233838447790449985849888654451337100109463563275418756267674095971258877073540388740376055629057054765105158102768018251344911192989063754575976406853035047340841254434558717139211710512190739233787047682467607487632298451532320859721377979781343234029843943150562551645290212
-0.87722126830542904036476340242216002285393845395724166690399831617651669268659539158485131887448839576474811612687733625733076675941164701177357234236329282908701738230592319177147645689942457771799835800765290085066972387578458144388011298895242626512760744663244684177605825753419920774248731787598578672177743359707273910911777140881108379508269830488177237540548086651182769987580723875971170504029757258377850791263165148118349008244897909645385594492870626918740204992505998849804223141931698513189289157477	1.3990446512279847005590451823841842147908494372794395947047973799626124953254782166234453236024399353463873331899371115325693423244033177206396896702624679574293186435580462421869607018447251965514705206610174056010327186022329121737508233838447790449985849888654451337100109463563275418756267674095971258877073540388740376055629057054765105158102768018251344911192989063754575976406853035047340841254434558717139211710512190739233787047682467607487632298451532320859721377979781343234029843943150562551645290212
-0.84683233671100372524505984096430028204742305722238170767848425420631981413051103779260406244665088862261514901215252097387262329518108645914898388682978634079945326318315280276489962457196610574374641159553945977630349827687414121038174970017967798489990230828984226886170488333026851181865095963416268488209165338801031342456528808184638062709011974316798965764106956824951740204846371167110588408637510452272902317319537521756817749909246008375485582530569215466207501830422880494859727763329474812883574518799	-0.86741588255644838230298841043686662550359282084661973090973678062830010846437727914732281671985376465183105895903992371457822527148890102302236232172433856359025873490862901259560049475049119917243341114255347539000608659862001402022066885032468698250358811387706870970245887481761164421778765434850578561672680425267656752250389246253812017503537981378406485506714774469570026783157954205146635786835932867704271492184232248462582399996658822124681021238148274515125184195867935306410881499888480167298976675826
-0.84683233671100372524505984096430028204742305722238170767848425420631981413051103779260406244665088862261514901215252097387262329518108645914898388682978634079945326318315280276489962457196610574374641159553945977630349827687414121038174970017967798489990230828984226886170488333026851181865095963416268488209165338801031342456528808184638062709011974316798965764106956824951740204846371167110588408637510452272902317319537521756817749909246008375485582530569215466207501830422880494859727763329474812883574518799	0.86741588255644838230298841043686662550359282084661973090973678062830010846437727914732281671985376465183105895903992371457822527148890102302236232172433856359025873490862901259560049475049119917243341114255347539000608659862001402022066885032468698250358811387706870970245887481761164421778765434850578561672680425267656752250389246253812017503537981378406485506714774469570026783157954205146635786835932867704271492184232248462582399996658822124681021238148274515125184195867935306410881499888480167298976675826
-0.83034433605982835303801573264761258912890470425830431480326201630254302674797614731393705302883162551299559843132406005679101931963407535678141234342815713795651341704607323084350525109195398603889831604988740304215941395325630902754903847243711499533302167120169676082047237709877391367594520369432387257682387749333827637533094679164167265107169599049702648069260312261490781327259541877535319317302324450493305575565799061374829913689345583153357085116190274966829374180748846608299280807319779377418064962004	-1.29129297841515665834121852809892882934074530180985368436575255654370590685871902265554008977889901962469530453727325428466437556442837821624193457309197688914285748268310387462167920821897729418077786597218307447823540084352694683929849857229599596745444264525018066912067490805624837150294266347747049638714652928340049329437067996474684666791839121325322903361337610593330699716613086976786760645810815546393808547816337619819605474022235910895071905208378674903878489872703859924851367305804341384253798272605
-0.83034433605982835303801573264761258912890470425830431480326201630254302674797614731393705302883162551299559843132406005679101931963407535678141234342815713795651341704607323084350525109195398603889831604988740304215941395325630902754903847243711499533302167120169676082047237709877391367594520369432387257682387749333827637533094679164167265107169599049702648069260312261490781327259541877535319317302324450493305575565799061374829913689345583153357085116190274966829374180748846608299280807319779377418064962004	1.29129297841515665834121852809892882934074530180985368436575255654370590685871902265554008977889901962469530453727325428466437556442837821624193457309197688914285748268310387462167920821897729418077786597218307447823540084352694683929849857229599596745444264525018066912067490805624837150294266347747049638714652928340049329437067996474684666791839121325322903361337610593330699716613086976786760645810815546393808547816337619819605474022235910895071905208378674903878489872703859924851367305804341384253798272605
-0.78307560502092915790489046933197419336327699568233934045104522342082068799938705177504218452764834548252127912423009939037161446061278320768924182843637007149215726051571417798831929505663967423099424094645596496066390814848199323502285384967372921529365552946462409053776578231475694356764947422646068422565379840690235695616585829596313454757479352361312809663908865636011418424345472652360426301737217845498494221949022722524661215510433823188863172600929700104663212206244148899806107189608618649814009849586	-1.18352033700535588449407862634981797371308422011171306499982191660932908920599315704295824076781241331754943198049996515456430495513141684629611488452247525358113798163314643304049076534190994825319307465570270631010321839770499423511389604789949200001653819018910581367151025379159185754565558557123066081391564891423048864617906587581677640939739800158184204183855724985883329760186621319268394041444115282697088375040511212876087655327123959539033823083644447866545977083353616316879647089629206646499760018942
-0.78307560502092915790489046933197419336327699568233934045104522342082068799938705177504218452764834548252127912423009939037161446061278320768924182843637007149215726051571417798831929505663967423099424094645596496066390814848199323502285384967372921529365552946462409053776578231475694356764947422646068422565379840690235695616585829596313454757479352361312809663908865636011418424345472652360426301737217845498494221949022722524661215510433823188863172600929700104663212206244148899806107189608618649814009849586	1.18352033700535588449407862634981797371308422011171306499982191660932908920599315704295824076781241331754943198049996515456430495513141684629611488452247525358113798163314643304049076534190994825319307465570270631010321839770499423511389604789949200001653819018910581367151025379159185754565558557123066081391564891423048864617906587581677640939739800158184204183855724985883329760186621319268394041444115282697088375040511212876087655327123959539033823083644447866545977083353616316879647089629206646499760018942
-0.73531315673325558850837552079388822792702523349826566108053382773618253478165815526365416816429777914518164441430884915133762211148533288170824213075743707808876511082965275101649087273287908802947534743406796551962836036583759859041083684860059877500663115525510571081798747075873699091114999243588254942809448294920092735187134831926360241664765832416634375849459861074985904821118828115203289577986043178487928442180226642106036612934092912535853136304949675505633783137867026181715665030783402422274767909818	-1.07575035254162771396746852818507858120477275516154752238438125310260683555755712966055369053717756164780156839021445589196285523389989675449772127705176943474941387069144465772405531244736426256912435136580484516745023289676736800196288742625210743058371282221807665412462721238894562493895340363511777409956744037289535980819242500821304749022910337055449948410269406621108887078672687429599673741305929299069162777507803306454328501631854783305203734939860541728984434821646994247750188168966267229651217480946
-0.73531315673325558850837552079388822792702523349826566108053382773618253478165815526365416816429777914518164441430884915133762211148533288170824213075743707808876511082965275101649087273287908802947534743406796551962836036583759859041083684860059877500663115525510571081798747075873699091114999243588254942809448294920092735187134831926360241664765832416634375849459861074985904821118828115203289577986043178487928442180226642106036612934092912535853136304949675505633783137867026181715665030783402422274767909818	1.07575035254162771396746852818507858120477275516154752238438125310260683555755712966055369053717756164780156839021445589196285523389989675449772127705176943474941387069144465772405531244736426256912435136580484516745023289676736800196288742625210743058371282221807665412462721238894562493895340363511777409956744037289535980819242500821304749022910337055449948410269406621108887078672687429599673741305929299069162777507803306454328501631854783305203734939860541728984434821646994247750188168966267229651217480946
-0.68696062496212168964100561753362936873162336004178124496996823305113364889786141170278786239667763485819360868853475817926806345423604998670077336169691673681526992780775393141535550704738935874782637302216559654853846683970850314900814971379121320041145836274888896412544558646434096003144218544885148021007053677591988779098270299041987711338447592805754296907285627981406626553104964287976743335728361878747927136221172427131730830437432757466443332231982578528816000778813477885610535018070080015880131785492	-0.96797445940404657496880570287586529389943014283467450274637935148691371397158855330954118584526625967755435085971931082170161911401851954208057876119772681314365092298596589623841044987212411262458442945195652407727475070075634481747491866602925754695361189899964744939680607386796540934090660136473770894718107939557199493574466598836474777132042483418212726309454664359499335836481999569903786402913275219264222957020304706918031661064770550896055801197377910232453715390357595478683425405706775585189017209023
-0.68696062496212168964100561753362936873162336004178124496996823305113364889786141170278786239667763485819360868853475817926806345423604998670077336169691673681526992780775393141535550704738935874782637302216559654853846683970850314900814971379121320041145836274888896412544558646434096003144218544885148021007053677591988779098270299041987711338447592805754296907285627981406626553104964287976743335728361878747927136221172427131730830437432757466443332231982578528816000778813477885610535018070080015880131785492	0.96797445940404657496880570287586529389943014283467450274637935148691371397158855330954118584526625967755435085971931082170161911401851954208057876119772681314365092298596589623841044987212411262458442945195652407727475070075634481747491866602925754695361189899964744939680607386796540934090660136473770894718107939557199493574466598836474777132042483418212726309454664359499335836481999569903786402913275219264222957020304706918031661064770550896055801197377910232453715390357595478683425405706775585189017209023
-0.63789052849382878903038447961410689169791417048765373614104356362826434457998744502486138904819053481879455233433443091447704462473716308793610602812372002206958475616000946409671507601440414388978047522860268717771340317896693801287698150360073882891191864484819301953443241165101828009326695285187241029329945118883941361503170053494481032789050968899889558854614689237116000122672960008856968271703720913155523860482853847529577228054401162492333654949362170747613894169732964431841472850903883305827573765682	-0.86017882591999185707435227371760636628632926337607253702390021858210002581047009564367991172674801326280329741722155562922351590255762130035882943767106613044534774954555381047272598743304096419836022021662701104666636959396402356020269503043110801326989662177003046438362010143400824557039335594130552029607911618393014548343634914371170178759474702686450908092803172977558351870071286096084125127225823438468673278831127699676660186240512548775781884213035586410598611540647491070656528388173943319489922772922
-0.63789052849382878903038447961410689169791417048765373614104356362826434457998744502486138904819053481879455233433443091447704462473716308793610602812372002206958475616000946409671507601440414388978047522860268717771340317896693801287698150360073882891191864484819301953443241165101828009326695285187241029329945118883941361503170053494481032789050968899889558854614689237116000122672960008856968271703720913155523860482853847529577228054401162492333654949362170747613894169732964431841472850903883305827573765682	0.86017882591999185707435227371760636628632926337607253702390021858210002581047009564367991172674801326280329741722155562922351590255762130035882943767106613044534774954555381047272598743304096419836022021662701104666636959396402356020269503043110801326989662177003046438362010143400824557039335594130552029607911618393014548343634914371170178759474702686450908092803172977558351870071286096084125127225823438468673278831127699676660186240512548775781884213035586410598611540647491070656528388173943319489922772922
-0.58792891398095268200119673994474635491355907479808783804866821393497937253170175554171032422817667261702391867530874603185202929266753210435103024465572518237536799809404888463085624820132259098478364481797798463956994118549032538100495961855641325504814544327051282095940993650882162502164402405528312627328815394989156505120938423078759958099023253813522171833941671911104017531156884199773572719680142947075473037132708302705431554861279263063326565127478652547175227748269026275330186278061586449413516263752	-0.752340454422146628079443716244505182487271693671548520929008862589648146066985729175924788294293703408817544375954047823021037811191795673983875453514724573581227735939373128974133505979666083403124571273156492084991879362661226181534242798557030499199996121472292223053877008705768271159073419992656820094196322752374394424813697777316614541366511324877177888517965980290110271113163300610114421921790535709155727573763493930697944431464675739406544931947676965393884008346566138858442942572486980988246868878628
-0.58792891398095268200119673994474635491355907479808783804866821393497937253170175554171032422817667261702391867530874603185202929266753210435103024465572518237536799809404888463085624820132259098478364481797798463956994118549032538100495961855641325504814544327051282095940993650882162502164402405528312627328815394989156505120938423078759958099023253813522171833941671911104017531156884199773572719680142947075473037132708302705431554861279263063326565127478652547175227748269026275330186278061586449413516263752	0.752340454422146628079443716244505182487271693671548520929008862589648146066985729175924788294293703408817544375954047823021037811191795673983875453514724573581227735939373128974133505979666083403124571273156492084991879362661226181534242798557030499199996121472292223053877008705768271159073419992656820094196322752374394424813697777316614541366511324877177888517965980290110271113163300610114421921790535709155727573763493930697944431464675739406544931947676965393884008346566138858442942572486980988246868878628
-0.536829451618341010296075210560179026122080716054714230433053221538002081328572339914312294108942497695159128457034077730123043312991443358483482638375487700608377411524311435815059809327927417020187648263934473472826693498408692290654085536706019987607073374550010254889472103186325600471653923651926615914343229484661577362566542111067269682094032325689864441204769459001039862710345524960097054067153945930731348476424120266945037355374215023132948355151808850759467690865530136791590813327101635722501055762949	-0.644419912134250142932018464653315931198930069997961792359332956262512591319720924339722056643705135436245561899424372872784361720184628426902235784623733239134251836365608446950171097452940934599872328314510820730389108989722583454384681467810613695835590339467854081279714734443475927222260626958084003351895802558475936498248570844786284039616522625608281749510166260874738100819357238384256586352199216970081832039931961221926464234178458806140679410255408197410817934819761830044295226224703401489267439181452
-0.536829451618341010296075210560179026122080716054714230433053221538002081328572339914312294108942497695159128457034077730123043312991443358483482638375487700608377411524311435815059809327927417020187648263934473472826693498408692290654085536706019987607073374550010254889472103186325600471653923651926615914343229484661577362566542111067269682094032325689864441204769459001039862710345524960097054067153945930731348476424120266945037355374215023132948355151808850759467690865530136791590813327101635722501055762949	0.644419912134250142932018464653315931198930069997961792359332956262512591319720924339722056643705135436245561899424372872784361720184628426902235784623733239134251836365608446950171097452940934599872328314510820730389108989722583454384681467810613695835590339467854081279714734443475927222260626958084003351895802558475936498248570844786284039616522625608281749510166260874738100819357238384256586352199216970081832039931961221926464234178458806140679410255408197410817934819761830044295226224703401489267439181452
-0.484226050649747428816379495276102609073944089103555312833708005633298093798133642244994357899306335260198752511361126644201184262170289073747772626670330954860787320616009099940246880557157985431530620357301064918796832708521674540175052398376986577828124580255401062273625131091657204611545000316058839194680984722573497427875559715142486742902677912973555074194016486387895829507238235049936942108304205945292065579447282828438728645125959383658283435326012548395508639944272833054244353760388802834435394151501	-0.536346723101585831661813587157223376369094741670205495847277264389047076851261579652004867953663384360274016787326816206790230228367824804680512791721122436059199242125144433889911551418989276873090987225766041113624793416864171055225907243143242520391146048044488926209213114648395852312584997180782837248664866141699284027681371758541864723810299100519209712942069241344062238088894324256867377653843126107742207730605743269747035007934766069578558453284490945986135500728560902498732586104981482898863191835897
-0.484226050649747428816379495276102609073944089103555312833708005633298093798133642244994357899306335260198752511361126644201184262170289073747772626670330954860787320616009099940246880557157985431530620357301064918796832708521674540175052398376986577828124580255401062273625131091657204611545000316058839194680984722573497427875559715142486742902677912973555074194016486387895829507238235049936942108304205945292065579447282828438728645125959383658283435326012548395508639944272833054244353760388802834435394151501	0.536346723101585831661813587157223376369094741670205495847277264389047076851261579652004867953663384360274016787326816206790230228367824804680512791721122436059199242125144433889911551418989276873090987225766041113624793416864171055225907243143242520391146048044488926209213114648395852312584997180782837248664866141699284027681371758541864723810299100519209712942069241344062238088894324256867377653843126107742207730605743269747035007934766069578558453284490945986135500728560902498732586104981482898863191835897
-0.429541933568888922476062535145175434424167031401029248699988548496698137275603127417623643728998747738111628377733301686419290810913563812001900879138345267995968746249905960854061064692808054756679222485272909006039752561996743780581450574957273596429095972792090036484639690509729829884631787928578965470294888696341503170293047824102064648982361790004696384562329850651915017161675512727476716221666557913675208451099645579421864761520925207449029157287002763727562509174635722848577000580962905661801417965713	-0.427988505569837353434673270792153766774741074847706534924635030745794765865621155243898098915375878824516615616217520673309225153127276265136756366039641366025013305491311205724511884696872421325126062803365828588630965870208064253968079493190084587818836486074112788559776867787314783917288286591940174194979068319642539121596102928378160976412282847093428027054551161248308281569755827752500903043240955595955721291274199681654463066741608268338315256923461821656808805814867930469391621540007475005567305963796
-0.429541933568888922476062535145175434424167031401029248699988548496698137275603127417623643728998747738111628377733301686419290810913563812001900879138345267995968746249905960854061064692808054756679222485272909006039752561996743780581450574957273596429095972792090036484639690509729829884631787928578965470294888696341503170293047824102064648982361790004696384562329850651915017161675512727476716221666557913675208451099645579421864761520925207449029157287002763727562509174635722848577000580962905661801417965713	0.427988505569837353434673270792153766774741074847706534924635030745794765865621155243898098915375878824516615616217520673309225153127276265136756366039641366025013305491311205724511884696872421325126062803365828588630965870208064253968079493190084587818836486074112788559776867787314783917288286591940174194979068319642539121596102928378160976412282847093428027054551161248308281569755827752500903043240955595955721291274199681654463066741608268338315256923461821656808805814867930469391621540007475005567305963796
-0.371794600687093152756609352012055061169088412782783757614379999587159083033608136836926503357195254614541272520856783560395321561856879312356623720599510748923303799243103115858286479649952151982452878825000483921132937313722405939998769211580681229047689558170317913523651364410285814038896661732668804883857512780924829683664000698278492701745635265793858753897879879478386595832145527218475164761232902062679765684636791015147165194662834350316460840753486381331031055760119782645186229014743005320918750401632	-0.319032695627048811757404683916185917363883680195477813810530218322415459209221946580069579852618398576614962277592462679077705346633338452407077422803898035187543099051946595886782216325454682769236343309014255634687748033424880261290166540454225755723913837115386211060311107282087920622437176815618376902480795870691496085538399969370203038887518723214781213984026155456028985942409867358223418666720963240659288355837078854627473171485759060391811397621871313974380519000452854789658410278114974931687477639562
-0.371794600687093152756609352012055061169088412782783757614379999587159083033608136836926503357195254614541272520856783560395321561856879312356623720599510748923303799243103115858286479649952151982452878825000483921132937313722405939998769211580681229047689558170317913523651364410285814038896661732668804883857512780924829683664000698278492701745635265793858753897879879478386595832145527218475164761232902062679765684636791015147165194662834350316460840753486381331031055760119782645186229014743005320918750401632	0.319032695627048811757404683916185917363883680195477813810530218322415459209221946580069579852618398576614962277592462679077705346633338452407077422803898035187543099051946595886782216325454682769236343309014255634687748033424880261290166540454225755723913837115386211060311107282087920622437176815618376902480795870691496085538399969370203038887518723214781213984026155456028985942409867358223418666720963240659288355837078854627473171485759060391811397621871313974380519000452854789658410278114974931687477639562
-0.308654985280808215650171637284503372919063772913251680836319370399930325301235263848210726774720456574033125606169693306147787174786468703067500627950678003437896834425982933446736999016138887528263830129879653684988078063937704117457584579549958580870761583636999906898718295859473272843249878702344175327874464071362988089564801077985190949040109533518081662030020689377711206008517410731735920632793465869591591301845370738260868225667803435157603312762537363225650559506034376620934088879200142415368425195827	-0.208711624160657081345584940728558011311995318023726064623487244033340743052389824201142370562514374910367665179248151365623346959645431811555274910981835183987003534610295165504719761655510099782355674155178649781592016979047350455688121591238761177591052531855863419991413678259502595911019908272011921130291655465424249999483346332518848195140724422752429881020922294273933220680920679287070663427684106422466211219404592843235215352291865375977958622202421392701862265844987422361524070464744164731273972669124
-0.308654985280808215650171637284503372919063772913251680836319370399930325301235263848210726774720456574033125606169693306147787174786468703067500627950678003437896834425982933446736999016138887528263830129879653684988078063937704117457584579549958580870761583636999906898718295859473272843249878702344175327874464071362988089564801077985190949040109533518081662030020689377711206008517410731735920632793465869591591301845370738260868225667803435157603312762537363225650559506034376620934088879200142415368425195827	0.208711624160657081345584940728558011311995318023726064623487244033340743052389824201142370562514374910367665179248151365623346959645431811555274910981835183987003534610295165504719761655510099782355674155178649781592016979047350455688121591238761177591052531855863419991413678259502595911019908272011921130291655465424249999483346332518848195140724422752429881020922294273933220680920679287070663427684106422466211219404592843235215352291865375977958622202421392701862265844987422361524070464744164731273972669124
-0.236851209463154225471246793384017883898779384724195384450341115255481689035680082152308082775244653484337300164260671980391579911975355788216416619566780271565402575416769476906687671519997357167706936464764990215150633581992057184253512641489567587298934097328825551647330640234911981073324067320655054720627565894145551253498574755530772832906374158802917540442943498495932391770087388604041945555329420439894535997301479736641006925724065663055610888522981222441804139516085146927711610724761095797037571800909	-0.097591770604316163160455370010799986931862040634331276908593867476556384592778529032936900439182987041245406902091941913530502784199959753962502349997718619585397522344572408587082362375988999405821860611854037381926175983395073846275110528463383798958185571726342261217534718308838919714433643515708559030057511908859549489223383272559886695248970211806436154765537232093982440112068360771096900608530319134467316887474165443856620980307202722323939311717437499949878541381090313653976565497151939923689330114943
-0.236851209463154225471246793384017883898779384724195384450341115255481689035680082152308082775244653484337300164260671980391579911975355788216416619566780271565402575416769476906687671519997357167706936464764990215150633581992057184253512641489567587298934097328825551647330640234911981073324067320655054720627565894145551253498574755530772832906374158802917540442943498495932391770087388604041945555329420439894535997301479736641006925724065663055610888522981222441804139516085146927711610724761095797037571800909	0.097591770604316163160455370010799986931862040634331276908593867476556384592778529032936900439182987041245406902091941913530502784199959753962502349997718619585397522344572408587082362375988999405821860611854037381926175983395073846275110528463383798958185571726342261217534718308838919714433643515708559030057511908859549489223383272559886695248970211806436154765537232093982440112068360771096900608530319134467316887474165443856620980307202722323939311717437499949878541381090313653976565497151939923689330114943
0	0
0	0

==> plotdata/zerosPadConformal2BetaMappedBack400.txt <==
-0.311610019929	-0.273974172415
-0.311610019929	0.273974172415
-0.372757017678	0
-0.272681051694	-0.136789219699
-0.272681051694	0.136789219699
-0.356655706769	0
0.259329909815	-0.295766503969
0.259329909815	0.295766503969
-0.344604488982	0
0.0679924089568	-0.0776304856867
0.0679924089568	0.0776304856867
-0.340906552561	0
-0.210304887971	-0.021764088419
-0.210304887971	0.021764088419
-0.338251719141	0
-0.336503667803	0
0.140989579034	0.157129535222
0.140989579034	-0.157129535222
-0.335368533799	0
-0.334631853845	0
-0.334153983309	0
-0.333845039777	0
-0.333646742181	0
-0.333520927282	0
0.334551396237	1.3235924342
0.334551396237	-1.3235924342
-0.333442406905	0
-0.333394480731	0
-0.33336607059	0
-0.333349858498	0
-0.333341057133	0
-0.333336586121	0
-0.33333451326	0
-0.333333671572	0
-0.333333394849	0
-1.23787229913	14.6716626865
-1.23787229913	-14.6716626865
-0.384500024737	0.918227859541
-0.384500024737	-0.918227859541
-0.365850109353	0.164897904499
-0.365850109353	-0.164897904499
-0.400289505569	0.283037265528
-0.400289505569	-0.283037265528
-0.526347158661	0.683538869179
-0.526347158661	-0.683538869179
-0.44474583895	0.396192100184
-0.44474583895	-0.396192100184
-0.685874988642	1.11589995318
-0.685874988642	-1.11589995318
-0.491216157533	0.507378551254
-0.491216157533	-0.507378551254
-0.548813325516	0.616174298803
-0.548813325516	-0.616174298803
-0.371126138859	0.0537079328024
-0.371126138859	-0.0537079328024
-7.8959968093	2.61436878397
-7.8959968093	-2.61436878397
-6.46821936915	-0.467607774318
-6.46821936915	0.467607774318
-5.25520861839	-1.65772784272
-5.25520861839	1.65772784272
-0.666600266119	0.100421414653
-0.666600266119	-0.100421414653
-0.83270829667	0.120045019037
-0.83270829667	-0.120045019037
-0.780797423918	0.0930755503801
-0.780797423918	-0.0930755503801
-0.749398048407	0.0720598830711
-0.749398048407	-0.0720598830711
-4.35573301952	-2.20873553575
-4.35573301952	2.20873553575
-0.710098883482	0.05897183942
-0.710098883482	-0.05897183942
-0.727008649668	0.0488154790198
-0.727008649668	-0.0488154790198
-0.706193731172	0.0448341334865
-0.706193731172	-0.0448341334865
-0.697005970874	0.0304197848224
-0.697005970874	-0.0304197848224
-0.37726827468	-0.0144463375799
-0.37726827468	0.0144463375799
-0.688250218888	0.0214622286636
-0.688250218888	-0.0214622286636
-0.681330421251	0.0148451975421
-0.681330421251	-0.0148451975421
-3.67836762656	-2.48483354082
-3.67836762656	2.48483354082
-0.675951162849	0.00968553199357
-0.675951162849	-0.00968553199357
-0.7332297632	0.00917203750201
-0.7332297632	-0.00917203750201
-0.671781972109	0.00549512137421
-0.671781972109	-0.00549512137421
-1.07945930137	-0.0521703414532
-1.07945930137	0.0521703414532
-3.15392829979	-2.62555457537
-3.15392829979	2.62555457537
-0.728832239874	-0.0272507898093
-0.728832239874	0.0272507898093
-1.0474657026	-0.0956971780742
-1.0474657026	0.0956971780742
-1.00918291823	-0.131835734008
-1.00918291823	0.131835734008
-2.73730962312	-2.69391971074
-2.73730962312	2.69391971074
-1.20004029012	-0.230283973599
-1.20004029012	0.230283973599
-0.709786385294	-0.0652982085077
-0.709786385294	0.0652982085077
-2.3989074015	-2.7216685703
-2.3989074015	2.7216685703
-0.933540427008	-0.172846869375
-0.933540427008	0.172846869375
-2.11869608801	-2.7260483026
-2.11869608801	2.7260483026
-0.662613600578	-0.108421827289
-0.662613600578	0.108421827289
-1.88268146397	-2.71694337252
-1.88268146397	2.71694337252
-1.680788672	-2.70021622663
-1.680788672	2.70021622663
-1.50535712175	-2.67921905264
-1.50535712175	2.67921905264
-1.39467721353	-2.68691806838
-1.39467721353	2.68691806838
-1.34093985663	-2.80776665595
-1.34093985663	2.80776665595
-1.27017325563	-2.9439641731
-1.27017325563	2.9439641731
-1.1837459376	-3.09781002812
-1.1837459376	3.09781002812
-1.06914380044	-3.28521843535
-1.06914380044	3.28521843535
-1.37639069592	-2.58484813947
-1.37639069592	2.58484813947
-1.33149641838	-2.47761340863
-1.33149641838	2.47761340863
-1.28685662194	-2.36969135432
-1.28685662194	2.36969135432
-1.24208754069	-2.26178949493
-1.24208754069	2.26178949493
-1.19717415366	-2.15390087517
-1.19717415366	2.15390087517
-1.15210229614	-2.04602593014
-1.15210229614	2.04602593014
-1.10685554136	-1.93816502707
-1.10685554136	1.93816502707
-1.06141476375	-1.8303184361
-1.06141476375	1.8303184361
-1.01575751363	-1.72248627415
-1.01575751363	1.72248627415
-0.969857199716	-1.61466842166
-0.969857199716	1.61466842166
-0.923682003752	-1.50686439805
-0.923682003752	1.50686439805
-0.877193414495	-1.39907317297
-0.877193414495	1.39907317297
-0.830344208341	-1.29129287549
-0.830344208341	1.29129287549
-0.783075605021	-1.1835203367
-0.783075605021	1.1835203367
-0.735313156733	-1.07575035254
-0.735313156733	1.07575035254
-0.686960624962	-0.967974459404
-0.686960624962	0.967974459404
-0.637890528494	-0.86017882592
-0.637890528494	0.86017882592
-0.587928913981	-0.752340454422
-0.587928913981	0.752340454422
-0.536829451618	-0.644419912134
-0.536829451618	0.644419912134
-0.48422605065	-0.536346723102
-0.48422605065	0.536346723102
-0.429541933569	-0.42798850557
-0.429541933569	0.42798850557
-0.371794600687	-0.319032695627
-0.371794600687	0.319032695627
-0.308654985281	-0.208711624161
-0.308654985281	0.208711624161
-0.236851209463	-0.0975917706043
-0.236851209463	0.0975917706043
0	0
0	0

==> plotdata/zerosPadConformalBeta100.txt <==
0.631846585906262	-0.924744486313912
0.631846585906262	0.924744486313912
-0.693422141844102	-0.573531561444143
-0.693422141844102	0.573531561444143
-0.576949739277389	-0.544667886361725
-0.576949739277389	0.544667886361725
0.264898171168777	-0.694416640004482
0.264898171168777	0.694416640004482
0.687885703180395	-0.0427828582717257
0.687885703180395	0.0427828582717257
0.178262559588699	-0.544102157047732
0.178262559588699	0.544102157047732
0.153885014043147	-0.481504162714403
0.153885014043147	0.481504162714403
0.203548590693376	-0.445925450351632
0.203548590693376	0.445925450351632
0.0842087086583479	-0.477786187169885
0.0842087086583479	0.477786187169885
-0.0110113020577306	-0.44976145706637
-0.0110113020577306	0.44976145706637
-0.131144111881153	-0.37442347261881
-0.131144111881153	0.37442347261881
-0.226628165739064	-0.190484648702165
-0.226628165739064	0.190484648702165
-0.0842274456520942	0
0	0
0	0

==> plotdata/zerosPadConformalBeta200.txt <==
-3.799106482278246082198719235816068683894671384739192998324924102736652924014272965998407412571873392760640055224072017902390390017852874052508404470262227473589848808031203434165524576575658145152430510945848382452748725091688408405507155	-4.512129169544623895658569984713293013401904622707896478900285428826452642212465064348674406873141105682030286773640399078771629057906743397804790994615498835547394810751458282821045751253490339238293263561428504045578712358463097860393937
-3.799106482278246082198719235816068683894671384739192998324924102736652924014272965998407412571873392760640055224072017902390390017852874052508404470262227473589848808031203434165524576575658145152430510945848382452748725091688408405507155	4.512129169544623895658569984713293013401904622707896478900285428826452642212465064348674406873141105682030286773640399078771629057906743397804790994615498835547394810751458282821045751253490339238293263561428504045578712358463097860393937
-2.873012174373686566168980485107211857846240549073992038879012724534294371489482923553648472254642820502964919161276901166238503918041066000822386975580276861138181989405743475203503564985635618698866087296066472452975592540356917264373541	0
-0.255321301032076967396341940727846794507720090527728308970141800167092778516916453736593316211076743407479464910963949697925764167508472219965808271076662586854906235141887690607914540409507636315865589794001232659988651549686333760786314	-2.848020709755339313498736290040585979998271502867981421984025372273636795049159972040320049266029996549104625726040838041565830349022985844353421778953946283680373280104311733163216503436371765749255422166211573082282826445295911055825058
-0.255321301032076967396341940727846794507720090527728308970141800167092778516916453736593316211076743407479464910963949697925764167508472219965808271076662586854906235141887690607914540409507636315865589794001232659988651549686333760786314	2.848020709755339313498736290040585979998271502867981421984025372273636795049159972040320049266029996549104625726040838041565830349022985844353421778953946283680373280104311733163216503436371765749255422166211573082282826445295911055825058
-2.079032690124519628839353171430617715455026085402252828527425649211074737744844191778883088424622935833267279466081578164536606569753617291828295329501036372788818647619045319114668324228477327083799594921847686421258889965661992423393805	0
-0.224067284721088831636819744545844296796440680167135541846490047354153638147709820176835103118989882956093630865230990202859831418604137047730812730944278876545637830998219917969545849748761880032338569926113148668345195537895046937792346	-2.04475330427474871591145144989468123102201278681029007362831975411678036335381708188979871854254588882399243880316163990502368316139112303559854835723456740823222477368316364233654270058158239784254482716269816595978661629410245109530466
-0.224067284721088831636819744545844296796440680167135541846490047354153638147709820176835103118989882956093630865230990202859831418604137047730812730944278876545637830998219917969545849748761880032338569926113148668345195537895046937792346	2.04475330427474871591145144989468123102201278681029007362831975411678036335381708188979871854254588882399243880316163990502368316139112303559854835723456740823222477368316364233654270058158239784254482716269816595978661629410245109530466
-0.823002768809477151877440990321266861471436305585631955426559187997864904266666777083494878504550399288234996962822750994969675714516871817261726557806814976091051184723072502384163211980978182063391062816656492669909685828447078049077928	-1.821202789683114218730768910249443245487770449844571314510770204667375824374225668791923571245637234441574575817010036442809067820963801591444538426545962816383353586622241720560272988055013550950620859690057658903580995233594580366271205
-0.823002768809477151877440990321266861471436305585631955426559187997864904266666777083494878504550399288234996962822750994969675714516871817261726557806814976091051184723072502384163211980978182063391062816656492669909685828447078049077928	1.821202789683114218730768910249443245487770449844571314510770204667375824374225668791923571245637234441574575817010036442809067820963801591444538426545962816383353586622241720560272988055013550950620859690057658903580995233594580366271205
0.04407939993446951586900923292504541449285635327940188951435670687072274939397673036385022240947487883223920734988854794740198806564972045864206946961725149092675751970181571209718438696132830848826494367450639418642633917730568187194056	-1.857080842827499493977095296231298739313541530331298029549392609762442697918113210256384354537868677840327161065139982158902908999692892031888850959039324372466723189028508141086041548863840286492385625603624085804503449657811955575023438
0.04407939993446951586900923292504541449285635327940188951435670687072274939397673036385022240947487883223920734988854794740198806564972045864206946961725149092675751970181571209718438696132830848826494367450639418642633917730568187194056	1.857080842827499493977095296231298739313541530331298029549392609762442697918113210256384354537868677840327161065139982158902908999692892031888850959039324372466723189028508141086041548863840286492385625603624085804503449657811955575023438
-1.722258998171824406796329244264463416764948663650053936085994056332683095792458546014397414083934493284877152420568117034063737695570759590497480295675055739590272835919614301362299503126015108798935424098663980796323239196823221302225839	0
-1.5144420965633524961610401461359043048574127434999974933753598068973764070343383677973517410529683066940508866296380873727864242575505339121329159277665115912286570235134810034641681683103650544916424345265742893762981897639021477484509855	0
-1.018985681414373341618370151482582754208871260244542226508544395844474298554344132086919777212786884758280900664272625444292235024705621303621920024920354208360152038756528957612350771946778815226400402720936093195599834197518244334207832	-0.999847791659310429061420655282534120806542586991834390699769869226775877422737070538206801133070492094888159797768352476407167693299564799841684927548487724157204201545525357543347437403075798192298662512514681627497250505282160734994126
-1.018985681414373341618370151482582754208871260244542226508544395844474298554344132086919777212786884758280900664272625444292235024705621303621920024920354208360152038756528957612350771946778815226400402720936093195599834197518244334207832	0.999847791659310429061420655282534120806542586991834390699769869226775877422737070538206801133070492094888159797768352476407167693299564799841684927548487724157204201545525357543347437403075798192298662512514681627497250505282160734994126
-1.376346549197518424244415759030001469148382293021955272470532626049902886937629736669287653659753865836052342029296949045191314152381828388538746702443415331388351781349517674892420090719049907842982278713630880802433689345620190297231234	0
-1.2775946357260270765502789080925645289498824589682611214565476503123076587900758799281665004890611700971520266911016835769698073328374304284196911847665929901240629286057706142897154744128483858842723227098387656337578466327909932298834207	0
-1.2038009577127200835346530296774708481876010170800108572442212656150952581597602502035050707248291334119021652722914606265450712620967356328158501193025605556033158423696964034809651439203995399683861403421036602668363870669644388583756735	0
0.0238786737321068754530236896091917035079186951566240717868268747571164845303479353427720595777007820015761926711576712930059286394414731268888449102722325461837687461821170774954335643739745600116372324313463927313941513975323590923040911	-1.153291606917448955881826509003108189735167859271331830025947320003987459387064839354965502428318279928888194988835813788886190051239450033320429978916409876545127422349212560401748821215591846771954535305675377059093795858937988577493337
0.0238786737321068754530236896091917035079186951566240717868268747571164845303479353427720595777007820015761926711576712930059286394414731268888449102722325461837687461821170774954335643739745600116372324313463927313941513975323590923040911	1.153291606917448955881826509003108189735167859271331830025947320003987459387064839354965502428318279928888194988835813788886190051239450033320429978916409876545127422349212560401748821215591846771954535305675377059093795858937988577493337
-1.1471802156719991965148313094248820387649150372064582332492755463274398126596112755402457664871543518358208285789577814726296186542048850370983915378110253649104082816674119621396757054549455715909015233096418458788288758376290721753023767	0
1.027092058722013291820528313411110733109137654366823966882969455783114326884990414835079794038419955739288805303763931147449034869959318557636727918918544852889935714313207619495465939521459900424290195579152205436851396219840961619004968	-0.476005937793246628092436709089539394183192534003642286676568994237228455919978229353356162152939625211820535447217025408351830967315069893867782345883406416428424020692834926118924233494513559867076149861725686267379429048187818559450335
1.027092058722013291820528313411110733109137654366823966882969455783114326884990414835079794038419955739288805303763931147449034869959318557636727918918544852889935714313207619495465939521459900424290195579152205436851396219840961619004968	0.476005937793246628092436709089539394183192534003642286676568994237228455919978229353356162152939625211820535447217025408351830967315069893867782345883406416428424020692834926118924233494513559867076149861725686267379429048187818559450335
-1.1031181469911484501203814783126811532096921764311278957387746178164647931932292827584574719587653784166509833568925644506024672733408708792323633340161611285073236784316651453293437929596337588748456328644258986413044956668496102196202278	0
-1.0686948617158570070372346553810013527076626904863411862187361304813378631862462363286065880196467133515050537784857780149394204617723343921015178923501992299730468690419929499080644552923019190385803678019503526631455224826822347972715191	0
-1.0419574343083922452056868938517978200643261192855618983962991738288401135134773384973855151788797778718794340234611875209011810148430545450571422087570714111901091178990637399179401152478130393894818286271207702062675398694249295525949318	0
-1.021452437011496996794827077007801317353105974687280504895560548725755166200437480803607647319370086492123169945953337138657564191391312190862870471032073942270908030805253101599587923194610007482335227916022631945980689349054936945152447	0
0.8192941263429126293470753350723103327438379517757393509222849102058268963704930603528238279907487240396316894175712856326143377362823979194726531750191556966476070921852722015211912938696951509175519283328661443747130066765789391455831749	-0.5466516230515403820337922180229775365294653752916772670622113734171371700224797192927625012519371522247496559251572220782152224247201913877018623916240681564624776049079015156186717926533190218807375751353835985608520169614515367829024295
0.8192941263429126293470753350723103327438379517757393509222849102058268963704930603528238279907487240396316894175712856326143377362823979194726531750191556966476070921852722015211912938696951509175519283328661443747130066765789391455831749	0.5466516230515403820337922180229775365294653752916772670622113734171371700224797192927625012519371522247496559251572220782152224247201913877018623916240681564624776049079015156186717926533190218807375751353835985608520169614515367829024295
0.0815041145593504195081600097748068013909395048785358737380141042947907543431477934578610139882115689060810535001231454823025085502405155317590597190139012606469629707660120359996103826244247966253029521235776043097660039426164634503186718	-0.9585345798938440662305298352479624605398099751642446155751984055990004331187074315923384992533186853875999593894400896231488152723488069675826750178765730465759193621158197591539090456609859167275446735750783342857664926698043160841245387
0.0815041145593504195081600097748068013909395048785358737380141042947907543431477934578610139882115689060810535001231454823025085502405155317590597190139012606469629707660120359996103826244247966253029521235776043097660039426164634503186718	0.9585345798938440662305298352479624605398099751642446155751984055990004331187074315923384992533186853875999593894400896231488152723488069675826750178765730465759193621158197591539090456609859167275446735750783342857664926698043160841245387
0.2127174506447332950830537094586356536687202602341913484674862678157171979772437695061904483399807332810789511343544468357597556779940511818266222691882955726070878617271476394303030501753850538184206442858925314834748904855602682292432141	-0.9165958288886465212787004960427957387851494402081337725091959947737446030753075627989956348117926107725580584798319430099362107266031733284551384437733419031799653040022920225108143110371200946638401739051835959735956090358650605251339088
0.2127174506447332950830537094586356536687202602341913484674862678157171979772437695061904483399807332810789511343544468357597556779940511818266222691882955726070878617271476394303030501753850538184206442858925314834748904855602682292432141	0.9165958288886465212787004960427957387851494402081337725091959947737446030753075627989956348117926107725580584798319430099362107266031733284551384437733419031799653040022920225108143110371200946638401739051835959735956090358650605251339088
0.0627598604870910782021582126620977970212560984812624284659442494752378879049524945801446284152522899193435778846932995887494193827606405708589865469140271745491511512913126691125381529545592707127074227471310442267995750011331781649527693	-0.9156583792530655369496500699988349843677032380413086712099503448093031249847145437075344906983475671437957768225725847227852437740905725684355537831020179853948436513402187891264671443220109013158431857248517160171468795150596452077926379
0.0627598604870910782021582126620977970212560984812624284659442494752378879049524945801446284152522899193435778846932995887494193827606405708589865469140271745491511512913126691125381529545592707127074227471310442267995750011331781649527693	0.9156583792530655369496500699988349843677032380413086712099503448093031249847145437075344906983475671437957768225725847227852437740905725684355537831020179853948436513402187891264671443220109013158431857248517160171468795150596452077926379
-0.6853939830149601401999003737099393134896286201623303537253852229257039914855960363429893005754580162208291729980207826217719717033103788997958686881214800765236047446441316537776842765103648845892368878130785906506751213038049473520252009	-0.5853963551229634913391482396936367936530662556922995574355980068504313651425914916435217017440421505128608421730671397583970977449026744106498944501027531623744842291729442144410825506372277422031547724600655535053942074688643302174236325
-0.6853939830149601401999003737099393134896286201623303537253852229257039914855960363429893005754580162208291729980207826217719717033103788997958686881214800765236047446441316537776842765103648845892368878130785906506751213038049473520252009	0.5853963551229634913391482396936367936530662556922995574355980068504313651425914916435217017440421505128608421730671397583970977449026744106498944501027531623744842291729442144410825506372277422031547724600655535053942074688643302174236325
0.6994290721445299883202577689038968160418841085250202615516733565156125482025361008211807759631313268381023349220680153351100033783109164575618511769916672250137284658235615649153808432182734117357842731529381921880213582624726347507971859	-0.5385018742734943145614578015634174047689991191983629016673429090601494971996632213711114236492835256143033048002232031461092189246147058752625923446961451727194395640138610284732953244509200927247744717411186518490054112125606115594405927
0.6994290721445299883202577689038968160418841085250202615516733565156125482025361008211807759631313268381023349220680153351100033783109164575618511769916672250137284658235615649153808432182734117357842731529381921880213582624726347507971859	0.5385018742734943145614578015634174047689991191983629016673429090601494971996632213711114236492835256143033048002232031461092189246147058752625923446961451727194395640138610284732953244509200927247744717411186518490054112125606115594405927
0.016932880069294225739212182030467975048673639464327534545323467899061397599222729150713819858957993560500934690238148043424814488830067372968631642254501160788857886211710016212187575335765906730232127556950119691735950682452595899591547	-0.8522417661984859152575533872414252179256590605918058886409352191981475666027593114032033342797943764141878760724824791896256820004681665933801108743016034593135626966835407592143798291949761548359195047994215227472190048381508375332800398
0.016932880069294225739212182030467975048673639464327534545323467899061397599222729150713819858957993560500934690238148043424814488830067372968631642254501160788857886211710016212187575335765906730232127556950119691735950682452595899591547	0.8522417661984859152575533872414252179256590605918058886409352191981475666027593114032033342797943764141878760724824791896256820004681665933801108743016034593135626966835407592143798291949761548359195047994215227472190048381508375332800398
0.8468970733534737002367223848382908703623649153915883506933048229123546470241789047347415237520814001072784084825434769510958608472727519375095421722440341716875641393120242389711109467725917865776813791507890489059605658581702714348220598	-0.0909596204349154592340924802141993857342423074833164758055404699679478393431119877041992583548299286763545790049492148280699065765197876202689230591153375483028305229626005059257092106331814475907883929394670356523188520294356487451554287
0.8468970733534737002367223848382908703623649153915883506933048229123546470241789047347415237520814001072784084825434769510958608472727519375095421722440341716875641393120242389711109467725917865776813791507890489059605658581702714348220598	0.0909596204349154592340924802141993857342423074833164758055404699679478393431119877041992583548299286763545790049492148280699065765197876202689230591153375483028305229626005059257092106331814475907883929394670356523188520294356487451554287
0.623652915158662572422899638925154827799554483299621217738054028240401679445404364950305775662888946268455997330435344377639347423374974727713628929143788257949036971285253346824915274849848462089747001340674784291343413353491919872009122	-0.5178031339893087221350597647243860956653078728883377269623808289173164595509408852461873455266822286423881523341665911448996055881024862945197920779740694154595975584721529900453083384653285466559599693076560806276435026141579295946397834
0.623652915158662572422899638925154827799554483299621217738054028240401679445404364950305775662888946268455997330435344377639347423374974727713628929143788257949036971285253346824915274849848462089747001340674784291343413353491919872009122	0.5178031339893087221350597647243860956653078728883377269623808289173164595509408852461873455266822286423881523341665911448996055881024862945197920779740694154595975584721529900453083384653285466559599693076560806276435026141579295946397834
0.8037473570220122900852213485643470652547799040733682251183787149798913588221928574851378066291111905792413056910433596903126021126476955332600126466726249143383133034794416901871259285315095436736424386914729482724884103822060225057799518	-0.0915381052437038457719448841468783913529084086134647910313838363685062596643611090010992773249430595713047351538090387980533753181539780587100843455653245577690736006558011309483933182276215484834636745092362085506821830154862759732902963
0.8037473570220122900852213485643470652547799040733682251183787149798913588221928574851378066291111905792413056910433596903126021126476955332600126466726249143383133034794416901871259285315095436736424386914729482724884103822060225057799518	0.0915381052437038457719448841468783913529084086134647910313838363685062596643611090010992773249430595713047351538090387980533753181539780587100843455653245577690736006558011309483933182276215484834636745092362085506821830154862759732902963
0.7660010896614450756481680004603948883925223618549285722920705307336683910975182367241835946398429830663525572454661182359825746417503823701472581120813474151033041205168095298245413702469062036439897425698600227090830006921219015731552027	-0.0840777504165908136357133661773109776044139459552277960184049368085503951874748727590643082274353233724707485601742063588965709465202762868116775411453324945250657794834932516960418777684608501725402591850949012043092186660294672367412852
0.7660010896614450756481680004603948883925223618549285722920705307336683910975182367241835946398429830663525572454661182359825746417503823701472581120813474151033041205168095298245413702469062036439897425698600227090830006921219015731552027	0.0840777504165908136357133661773109776044139459552277960184049368085503951874748727590643082274353233724707485601742063588965709465202762868116775411453324945250657794834932516960418777684608501725402591850949012043092186660294672367412852
0.5713369539899638889757810815892593402584225450840978412022805479395693493724914951385085311414609344879344974024285791573073984260486335925921863105838824988396578631429449747034014623058347710141332686885728341967723836234498619577168707	-0.4961252163252323637134142175995543699550236136435650127151572411612740829768802937974551458523078594935230355590859872327786386230412063541507916718690739923553572911942802940971236636045294129334475333090189335792360639867418820497305734
0.5713369539899638889757810815892593402584225450840978412022805479395693493724914951385085311414609344879344974024285791573073984260486335925921863105838824988396578631429449747034014623058347710141332686885728341967723836234498619577168707	0.4961252163252323637134142175995543699550236136435650127151572411612740829768802937974551458523078594935230355590859872327786386230412063541507916718690739923553572911942802940971236636045294129334475333090189335792360639867418820497305734
0.5329930156086716026695549275737515566175068953203758059768509234972910626338354998444467289732106632141262528678132634451111881987599463798423477126650757554167764249081509299383678474073429682977932415874659553146994691686535421075078409	-0.4758859660472775503008516443952811979000593026867528439524824619845749038690279074296459973979420710951228609048673854283651023367242836988916403240417937356807313039076778408766131132533627322516079067275077379907672197151756343015433012
0.5329930156086716026695549275737515566175068953203758059768509234972910626338354998444467289732106632141262528678132634451111881987599463798423477126650757554167764249081509299383678474073429682977932415874659553146994691686535421075078409	0.4758859660472775503008516443952811979000593026867528439524824619845749038690279074296459973979420710951228609048673854283651023367242836988916403240417937356807313039076778408766131132533627322516079067275077379907672197151756343015433012
0.71274360613154266962650257419231062998417113813819388261012336488956889085037467672306679651177224650954792634232487437974503323986105849637967715594058184747602203730559798746187266563367405803768530682811309735908873403007021412031511	-0.0464074521493985906356167443464194909209269260468904201262842537060259627438135275232004222360432805756328095319102442640764192036669217352334184708085701997052363002244861206064497710523727629264282505344337660710497428613235049917173135
0.71274360613154266962650257419231062998417113813819388261012336488956889085037467672306679651177224650954792634232487437974503323986105849637967715594058184747602203730559798746187266563367405803768530682811309735908873403007021412031511	0.0464074521493985906356167443464194909209269260468904201262842537060259627438135275232004222360432805756328095319102442640764192036669217352334184708085701997052363002244861206064497710523727629264282505344337660710497428613235049917173135
0.5037255651285026783419626648337471779917152167126254025465313886795009452904634139977508751208202126355894076610887456678682279566527719883429404279993094033780746445288934702822105475434918026105202718428530814398761031916246966275638194	-0.4574315893647823982148268064066606723166622957641438371606369129241652536855162056890857726480826978198022316424943254516599843203811295822791486265438331566408764697395857616931649504184783157825496604402315058866994627145768619371612898
0.5037255651285026783419626648337471779917152167126254025465313886795009452904634139977508751208202126355894076610887456678682279566527719883429404279993094033780746445288934702822105475434918026105202718428530814398761031916246966275638194	0.4574315893647823982148268064066606723166622957641438371606369129241652536855162056890857726480826978198022316424943254516599843203811295822791486265438331566408764697395857616931649504184783157825496604402315058866994627145768619371612898
-0.6595413938576615863755963046862817552733509434042355977959307685610170976784842266984463296449691285832010142306902483478735103667070923529205708860073076156027610536862919742357248901449702635989372775984247167055984648952279154539979427	0
0.4807793277550347206115169313309172374693601968454637414169951523619401508166424013561859859917887138233595322546156178608515668791432988392006307751928066326212550895650492964420855644378611979714067881438951031652213973518024367289839202	-0.4406855758207634261621906510183411625651205154757145625434893128066987603386293122017193252716318197199030400011111321318126119906642842672346989273332137502724613813703494642407726805113814800756684933108828354244282558512929573973734775
0.4807793277550347206115169313309172374693601968454637414169951523619401508166424013561859859917887138233595322546156178608515668791432988392006307751928066326212550895650492964420855644378611979714067881438951031652213973518024367289839202	0.4406855758207634261621906510183411625651205154757145625434893128066987603386293122017193252716318197199030400011111321318126119906642842672346989273332137502724613813703494642407726805113814800756684933108828354244282558512929573973734775
0.4752353115872421800176611543357700040093522157534155099581768126138464711043717114254204655361099222153934353590921863546701770261267219553304028896462762589443700231688153035687229966111999466640625923128627370547601400671100682177093733	-0.4235627219079868087648318991223736764144251608588846326571188346463819989164289579560046786080710198385364684949183426682553003529000931940672971147905348496898669277994617053611203455888839131050986693408618119589465604687628153817431453
0.4752353115872421800176611543357700040093522157534155099581768126138464711043717114254204655361099222153934353590921863546701770261267219553304028896462762589443700231688153035687229966111999466640625923128627370547601400671100682177093733	0.4235627219079868087648318991223736764144251608588846326571188346463819989164289579560046786080710198385364684949183426682553003529000931940672971147905348496898669277994617053611203455888839131050986693408618119589465604687628153817431453
0.4620299335090596013186106086879310350155642093819368056486630536279783604005346479380142246171212826548352485238094890097391226270055736404256060865643408562515089835375534869753579966405750079695274082148962470441443223512065686457495677	-0.4365125292339059806095496915791723284313368324611688697189335043058766519398956139103000676201653995916594667196062179382658940526647071951715387936280139200365013111794302283683307009325091329523887287042493370606711618738017085725354685
0.4620299335090596013186106086879310350155642093819368056486630536279783604005346479380142246171212826548352485238094890097391226270055736404256060865643408562515089835375534869753579966405750079695274082148962470441443223512065686457495677	0.4365125292339059806095496915791723284313368324611688697189335043058766519398956139103000676201653995916594667196062179382658940526647071951715387936280139200365013111794302283683307009325091329523887287042493370606711618738017085725354685
0.4836266245507999967546328253644537354818429196527938398885431819589752170884189028743617135753307894028523289017145207223215571751556346303887238841333437897071661332581713353689922773480142292899418984811917645261370390941632381999518082	-0.4042415369670145750566529981321241210406682733736085220851032294921465973092987904246127132870709547312087540083933722825464183017384670269373415794715533597427780214295566060254161374179958905011842392813366118621153566267226899492424942
0.4836266245507999967546328253644537354818429196527938398885431819589752170884189028743617135753307894028523289017145207223215571751556346303887238841333437897071661332581713353689922773480142292899418984811917645261370390941632381999518082	0.4042415369670145750566529981321241210406682733736085220851032294921465973092987904246127132870709547312087540083933722825464183017384670269373415794715533597427780214295566060254161374179958905011842392813366118621153566267226899492424942
0.4434595811659605472389856912469957960855152308722946471767822944100422763903633803997728589134428843041063881630154719337250918977622394592492521552696169314130448909542450935075919996686908502886545937217867045918429753904591554411060641	-0.4434111074504512820341047452106150799445234669675107919455745189243021613881611856142545257332655138379567125624284517892863534814715750707297103799861116862294189790126052415090439678395765762402578085863684567469016274192599435284340017
0.4434595811659605472389856912469957960855152308722946471767822944100422763903633803997728589134428843041063881630154719337250918977622394592492521552696169314130448909542450935075919996686908502886545937217867045918429753904591554411060641	0.4434111074504512820341047452106150799445234669675107919455745189243021613881611856142545257332655138379567125624284517892863534814715750707297103799861116862294189790126052415090439678395765762402578085863684567469016274192599435284340017
0.4932815494403109414055562087675749497448709448641479835971630310264498162334398225066677883028065200214727437126447948801111728319085710252031556123498012588354443271703380560414453405936666295954511512143572735603109545166969697664993386	-0.3820738833437100369817670847096857553304362943733653049428865168149568454262860500785731691579231738685058322553815813924733547506034377477085776779651727497058207246006222869622687876459317813422208746124712909002428970530353951124189894
0.4932815494403109414055562087675749497448709448641479835971630310264498162334398225066677883028065200214727437126447948801111728319085710252031556123498012588354443271703380560414453405936666295954511512143572735603109545166969697664993386	0.3820738833437100369817670847096857553304362943733653049428865168149568454262860500785731691579231738685058322553815813924733547506034377477085776779651727497058207246006222869622687876459317813422208746124712909002428970530353951124189894
0.4225233829482212914496780990968923962178311960908241082299711451227805068659549206790303973140441633607644553798573058739634033536838352573118956132398957268574345383090241839235486199762556871823454190664347367899505295325087364102737659	-0.4504466368964172673414539274502958374585489309687743239011329678317620646567730297978680411842163144627479234263163690815799607027832013582869646872262171768460687369518015653455499971519892137272870754011305161798393902368708966685769547
0.4225233829482212914496780990968923962178311960908241082299711451227805068659549206790303973140441633607644553798573058739634033536838352573118956132398957268574345383090241839235486199762556871823454190664347367899505295325087364102737659	0.4504466368964172673414539274502958374585489309687743239011329678317620646567730297978680411842163144627479234263163690815799607027832013582869646872262171768460687369518015653455499971519892137272870754011305161798393902368708966685769547
0.3991013914494527060943972807895353599280876171291945518833099594045762129192952727906199866538763345338444465270661799755967241787107972484762085004788867143797618722843104039335304994575386854593718415072447400282286612875320649282337103	-0.4576211090393733095169878133179258399915726326132458290741223601805696634499367258239758280068933671306774075256527225726552294783290294202329874046564031756588127740216480229145280883918482532816349156992196399075797247168051114525042418
0.3991013914494527060943972807895353599280876171291945518833099594045762129192952727906199866538763345338444465270661799755967241787107972484762085004788867143797618722843104039335304994575386854593718415072447400282286612875320649282337103	0.4576211090393733095169878133179258399915726326132458290741223601805696634499367258239758280068933671306774075256527225726552294783290294202329874046564031756588127740216480229145280883918482532816349156992196399075797247168051114525042418
0.3726617995629206340843517166633814766895408146938590755360355909078405076045634234941876137563847388637930211918916956501427797895226555657401382173998143889349004502366797589212062789718152702226118928983602078771381562744160040179745182	-0.4648303516077351155860418349858570729824431223910794126281539729570488711413019504710375606910903482429507406987237505879565418029964298749466339185510112872499059409888892085446462374960504250389769817519206930997923021729523267066908383
0.3726617995629206340843517166633814766895408146938590755360355909078405076045634234941876137563847388637930211918916956501427797895226555657401382173998143889349004502366797589212062789718152702226118928983602078771381562744160040179745182	0.4648303516077351155860418349858570729824431223910794126281539729570488711413019504710375606910903482429507406987237505879565418029964298749466339185510112872499059409888892085446462374960504250389769817519206930997923021729523267066908383
0.3425010382347311219997221230945171484928100313941704494774005964654065181859010748816871901784016747339131101412962023685189032655766344482772395752484547213514121432940960066486441555232865863057764379425893436363349613684974638119346615	-0.4718954928920601677981126650490731728187454381601310253951049725734998637411343619466834654482175582201168517872831196863565109374009117920552844536526399479316961710166712895733020597683356614585089417288506729684296530676202528516127993
0.3425010382347311219997221230945171484928100313941704494774005964654065181859010748816871901784016747339131101412962023685189032655766344482772395752484547213514121432940960066486441555232865863057764379425893436363349613684974638119346615	0.4718954928920601677981126650490731728187454381601310253951049725734998637411343619466834654482175582201168517872831196863565109374009117920552844536526399479316961710166712895733020597683356614585089417288506729684296530676202528516127993
0.3076655732622382421543605883780012441520777055038108436491259412562076867335379118667314575494438678187029114906498910756163455624015726590413666464685355701212229882321688592931360307912220778263961623716501081518575682929994794721338701	-0.4785013749561548386958305888283100320868938454119407891860495056601421656160564468875256081556569200965596782810593217891120033893145772075167384130407127265055644632443044917932461343808692473416647033558342553092339576789487893068433948
0.3076655732622382421543605883780012441520777055038108436491259412562076867335379118667314575494438678187029114906498910756163455624015726590413666464685355701212229882321688592931360307912220778263961623716501081518575682929994794721338701	0.4785013749561548386958305888283100320868938454119407891860495056601421656160564468875256081556569200965596782810593217891120033893145772075167384130407127265055644632443044917932461343808692473416647033558342553092339576789487893068433948
0.2668285998152321817209965778030568481957829405328840563413259052293879793590212969107079553614347505472148619991107851340994592260169123270620648229464830733483543004724792769660576437080282146445047486083237932268399344115707220094756442	-0.4840822772122157347950577067650313504044737930109384269307802917732220516026836261027486402205968353059187389653879233261145167016519389536098799821081808765955408893507301547877950041065078166651764526816217507021226500302618042576031134
0.2668285998152321817209965778030568481957829405328840563413259052293879793590212969107079553614347505472148619991107851340994592260169123270620648229464830733483543004724792769660576437080282146445047486083237932268399344115707220094756442	0.4840822772122157347950577067650313504044737930109384269307802917732220516026836261027486402205968353059187389653879233261145167016519389536098799821081808765955408893507301547877950041065078166651764526816217507021226500302618042576031134
0.2180892435145557136644797790785667686691645893318892286896902697352639948442188503156029535842356887470923738901194927991580842452163597997864545073330124314400722027608760983818826047672242007732829320781029428759161144692113901809588216	-0.4875862473698900463578509878114904725938522188779220003985727195311155406016145336797598779686690242384912785822054138122740244825163542442566314588611519370929698229926580582627072379307526611289911122052629939129403108936497349895788759
0.2180892435145557136644797790785667686691645893318892286896902697352639948442188503156029535842356887470923738901194927991580842452163597997864545073330124314400722027608760983818826047672242007732829320781029428759161144692113901809588216	0.4875862473698900463578509878114904725938522188779220003985727195311155406016145336797598779686690242384912785822054138122740244825163542442566314588611519370929698229926580582627072379307526611289911122052629939129403108936497349895788759
0.1586430132573191801623508463624998762160559195893762354010009952790842425038581257186360824668125403546196394785751495913608903647607101369786932919444462780971981610261422676811180683848798090623764660353007710068895729774266521718977933	-0.4869483190542712069815000256712083907476096609987306526688934803861331370815720623712821050392532359632171914443611447976537296332083870333161760039869604336108388804039692331198349740538806924718927715590521268871843204962069024393970712
0.1586430132573191801623508463624998762160559195893762354010009952790842425038581257186360824668125403546196394785751495913608903647607101369786932919444462780971981610261422676811180683848798090623764660353007710068895729774266521718977933	0.4869483190542712069815000256712083907476096609987306526688934803861331370815720623712821050392532359632171914443611447976537296332083870333161760039869604336108388804039692331198349740538806924718927715590521268871843204962069024393970712
0.0842806822273956606278612006644931275783350576457578072852158133565840920882661569011746223315509495435062998020571668546220044693348980150431441813537103566436001555053076222379647766332203900139972863087164102782671089348481960728578296	-0.4777879247107693203364443343275164103304399364121453388038021862132657782127141601263336133566436758591596552898723152616670117608480002559513414195219801666636416228772692944781065119651821730180305101219194459080617270733846687625926695
0.0842806822273956606278612006644931275783350576457578072852158133565840920882661569011746223315509495435062998020571668546220044693348980150431441813537103566436001555053076222379647766332203900139972863087164102782671089348481960728578296	0.4777879247107693203364443343275164103304399364121453388038021862132657782127141601263336133566436758591596552898723152616670117608480002559513414195219801666636416228772692944781065119651821730180305101219194459080617270733846687625926695
-0.0110112622646941891975469958348942239326149503314899837374944729408121411708653676685814213041212655977975942359344248496193518920872571855421713740220250442666213967236484485306425409781008367615840317018979938776655973964666240162760072	-0.4497615014428687936776050836001909162615160961685908334945365285980727072278408493447645634208923527822977383150204500836860074340242750234641234269407898291381348623229078587074219827912788038148480053305640366675342249610417977285067419
-0.0110112622646941891975469958348942239326149503314899837374944729408121411708653676685814213041212655977975942359344248496193518920872571855421713740220250442666213967236484485306425409781008367615840317018979938776655973964666240162760072	0.4497615014428687936776050836001909162615160961685908334945365285980727072278408493447645634208923527822977383150204500836860074340242750234641234269407898291381348623229078587074219827912788038148480053305640366675342249610417977285067419
-0.1311441118795322207841238801365487565987972969547917964700181146027320458408408006436520082168290238325579248461609998039009286528948380834072887884807585026308858553100032994116177268345314210617117363860127519570101028314499520611861784	-0.3744234726177804349133068081810811050960148568258419794990716265713713487935434446497280805362765904142104682720374371461734590171309606697385831908898017002690250132097725309034893923126938884242148285444526516132577397788602023786576564
-0.1311441118795322207841238801365487565987972969547917964700181146027320458408408006436520082168290238325579248461609998039009286528948380834072887884807585026308858553100032994116177268345314210617117363860127519570101028314499520611861784	0.3744234726177804349133068081810811050960148568258419794990716265713713487935434446497280805362765904142104682720374371461734590171309606697385831908898017002690250132097725309034893923126938884242148285444526516132577397788602023786576564
-0.2266281657390643366804730414533834032720856873678371834899501302033346986982020786362405059907867178092408912704808730166065603018096240257076514503529330290389591030034364328806310190673797881990783859118263832672873989807998924757216842	-0.1904846487021645005805570570855402462172436735059953798641875830002723050701856992175554035838757216010176922501530526866511614210352665468726284801940386960894192979534502683094384765830935149715269948153827703189526626366459293196710906
-0.2266281657390643366804730414533834032720856873678371834899501302033346986982020786362405059907867178092408912704808730166065603018096240257076514503529330290389591030034364328806310190673797881990783859118263832672873989807998924757216842	0.1904846487021645005805570570855402462172436735059953798641875830002723050701856992175554035838757216010176922501530526866511614210352665468726284801940386960894192979534502683094384765830935149715269948153827703189526626366459293196710906
0	0
0	0

==> plotdata/zerosPadConformalBeta400.txt <==
3.97303958504476	-6.21321081893436
3.97303958504476	6.21321081893436
-6.30048601786596	0
-3.62978684965081	0
1.73222111455147	-2.53784087350414
1.73222111455147	2.53784087350414
-3.02454404921486	0
-2.60447075698295	0
-2.31192032428211	0
0.817779575211583	-2.07656340645181
0.817779575211583	2.07656340645181
-2.09762720161862	0
-0.178626551510013	-2.05350774964591
-0.178626551510013	2.05350774964591
0.262969191116975	-1.98446341268394
0.262969191116975	1.98446341268394
-0.823053249987308	-1.82124960714024
-0.823053249987308	1.82124960714024
0.516359796875195	-1.87787670814732
0.516359796875195	1.87787670814732
-1.93353798000189	0
-1.8034805599916	0
0.557756828108456	-1.68901914687058
0.557756828108456	1.68901914687058
-0.495152409119466	-1.64786855458423
-0.495152409119466	1.64786855458423
-1.69760666129071	0
-1.60959367224584	0
-1.53519526471353	0
1.48155949950245	0
-1.471449996728	0
-1.01898568141562	-0.999847791658536
-1.01898568141562	0.999847791658536
-1.41622625522798	0
-1.36794826577785	0
-1.3254243839859	0
-1.28773568929861	0
-1.25416149301039	0
-1.2241282012562	0
-1.19717338972299	0
-1.17292004391739	0
0.0253143501894587	-1.1578756010401
0.0253143501894587	1.1578756010401
-1.15105774963424	0
0.210451693595414	-1.11231205847531
0.210451693595414	1.11231205847531
-1.13132873318303	0
-1.11351734827121	0
0.0555658277742054	-1.11152208029839
0.0555658277742054	1.11152208029839
0.141039667304052	-1.09599939820169
0.141039667304052	1.09599939820169
-1.09744205322852	0
1.03330880545413	-0.368299046377804
1.03330880545413	0.368299046377804
-1.08294921474443	0
0.076710976593368	-1.07368971771801
0.076710976593368	1.07368971771801
-1.0699082694065	0
0.0890374768246416	-1.06268399848353
0.0890374768246416	1.06268399848353
-1.05820790644682	0
-1.04775302517125	0
0.0484002900798727	-1.04276399224468
0.0484002900798727	1.04276399224468
0.561124287053445	-0.878208749484311
0.561124287053445	0.878208749484311
-1.03846228084382	0
-1.03026606852365	0
0.0319728806949623	-1.0290402018426
0.0319728806949623	1.0290402018426
-1.02310480046605	0
0.0199519254927077	-1.01860334789277
0.0199519254927077	1.01860334789277
-1.01692727579522	0
-1.01168866919318	0
0.0919611256381211	-1.00729542825003
0.0919611256381211	1.00729542825003
0.0108267684317983	-1.01033061746905
0.0108267684317983	1.01033061746905
0.915974326354053	-0.420873647841239
0.915974326354053	0.420873647841239
-1.00734633499864	0
-1.00384175409349	0
0.404268256827783	-0.880403329095005
0.404268256827783	0.880403329095005
0.0836056724491776	-0.962682492346354
0.0836056724491776	0.962682492346354
0.839768477009378	-0.433132284784984
0.839768477009378	0.433132284784984
0.34604504461745	-0.873866553433679
0.34604504461745	0.873866553433679
0.062760006401005	-0.915648938766215
0.062760006401005	0.915648938766215
0.318878662631852	-0.856085138516414
0.318878662631852	0.856085138516414
0.908214906932242	-0.0866871454583828
0.908214906932242	0.0866871454583828
-0.68539398301496	-0.585396355122963
-0.68539398301496	0.585396355122963
0.785306478420594	-0.433515506036683
0.785306478420594	0.433515506036683
0.41076374076876	-0.790461425994821
0.41076374076876	0.790461425994821
0.268335843005343	-0.832485566354723
0.268335843005343	0.832485566354723
0.867967155004509	-0.0898301085824601
0.867967155004509	0.0898301085824601
0.743868064548117	-0.429469459884957
0.743868064548117	0.429469459884957
0.0169328800668414	-0.852241766195372
0.0169328800668414	0.852241766195372
0.845516426929641	-0.0912582824228517
0.845516426929641	0.0912582824228517
0.826783776282913	-0.0927163399382696
0.826783776282913	0.0927163399382696
0.71097028561541	-0.423630147782255
0.71097028561541	0.423630147782255
0.802152971147021	-0.0920861943702448
0.802152971147021	0.0920861943702448
0.684051991359741	-0.417083608183063
0.684051991359741	0.417083608183063
0.661530930144436	-0.410314638069556
0.661530930144436	0.410314638069556
0.766004227356563	-0.0840827723689666
0.766004227356563	0.0840827723689666
0.642368602644866	-0.403545624476109
0.642368602644866	0.403545624476109
0.625848916097091	-0.396875078071018
0.625848916097091	0.396875078071018
0.611456777655865	-0.390340345840373
0.611456777655865	0.390340345840373
0.712743606151317	-0.0464074520992995
0.712743606151317	0.0464074520992995
0.598805522831805	-0.383949118920227
0.598805522831805	0.383949118920227
0.589516145449098	-0.376844728141017
0.589516145449098	0.376844728141017
0.5846146233924	-0.380596814586863
0.5846146233924	0.380596814586863
0.591514326671276	-0.366882709960923
0.591514326671276	0.366882709960923
0.59447139240821	-0.355933927839355
0.59447139240821	0.355933927839355
0.57573283980343	-0.385176398770375
0.57573283980343	0.385176398770375
0.597811825506309	-0.344064658206725
0.597811825506309	0.344064658206725
0.566477366857684	-0.390039561493106
0.566477366857684	0.390039561493106
0.601888027252847	-0.330253439955065
0.601888027252847	0.330253439955065
0.556605082563016	-0.395091233137772
0.556605082563016	0.395091233137772
0.546045428535396	-0.400343740509709
0.546045428535396	0.400343740509709
0.534715149390952	-0.405807168306534
0.534715149390952	0.405807168306534
0.522516154783256	-0.411491166409899
0.522516154783256	0.411491166409899
0.509331959069617	-0.417404311621232
0.509331959069617	0.417404311621232
0.495023000543014	-0.423553124639455
0.495023000543014	0.423553124639455
0.479420421574235	-0.42994052369753
0.479420421574235	0.42994052369753
0.462317676240046	-0.436563375588747
0.462317676240046	0.436563375588747
0.443459013484577	-0.443408571987311
0.443459013484577	0.443408571987311
0.422523373014454	-0.450446639464705
0.422523373014454	0.450446639464705
0.399101391445314	-0.457621109056757
0.399101391445314	0.457621109056757
0.372661799562923	-0.464830351607747
0.372661799562923	0.464830351607747
0.342501038234731	-0.47189549289206
0.342501038234731	0.47189549289206
0.307665573262238	-0.478501374956155
0.307665573262238	0.478501374956155
0.266828599815232	-0.484082277212216
0.266828599815232	0.484082277212216
0.218089243514556	-0.48758624736989
0.218089243514556	0.48758624736989
0.158643013257319	-0.486948319054271
0.158643013257319	0.486948319054271
0.0842806822273957	-0.477787924710769
0.0842806822273957	0.477787924710769
-0.0110112622646942	-0.449761501442869
-0.0110112622646942	0.449761501442869
-0.131144111879532	-0.37442347261778
-0.131144111879532	0.37442347261778
-0.226628165739064	-0.190484648702165
-0.226628165739064	0.190484648702165
0	0
0	0

==> plotdata/zerosPadConformalBetaMappedBack100.txt <==
-1.47309142284788	0.319574947651819
-1.47309142284788	-0.319574947651819
-0.375074126596852	-0.0142359891869603
-0.375074126596852	0.0142359891869603
-0.378483687460653	-0.034726179781468
-0.378483687460653	0.034726179781468
-0.884325644647518	-0.396333347073331
-0.884325644647518	0.396333347073331
8.74597046040142	-3.04039645140702
8.74597046040142	3.04039645140702
-0.59209640221137	-0.516886673499598
-0.59209640221137	0.516886673499598
-0.471805428624361	-0.532100876350701
-0.471805428624361	0.532100876350701
-0.438119220667847	-0.650686003722692
-0.438119220667847	0.650686003722692
-0.429510343318168	-0.427890248689948
-0.429510343318168	0.427890248689948
-0.371794548792525	-0.319032658637071
-0.371794548792525	0.319032658637071
-0.308654985281806	-0.20871162415963
-0.308654985281806	0.20871162415963
-0.236851209463154	-0.0975917706043162
-0.236851209463154	0.0975917706043162
-0.0955325946995741	0
0	0
0	0

==> plotdata/zerosPadConformalBetaMappedBack200.txt <==
-0.145577134652333314570381957056895336020784605986056398980923203268360439074499288593162020386694969321206106063677008430752093428636666810527519109162564479464139139844823669256888020719338312183751060052917725733880872443964362396518222	0.107980881683178450218252153284005339704831713752943540947216734096637203014337620105002589053040909458422877874533829287884209572625864997613911543361239606075608383673918762092253682361070620767218829178241698413511381411616849400461282
-0.145577134652333314570381957056895336020784605986056398980923203268360439074499288593162020386694969321206106063677008430752093428636666810527519109162564479464139139844823669256888020719338312183751060052917725733880872443964362396518222	-0.107980881683178450218252153284005339704831713752943540947216734096637203014337620105002589053040909458422877874533829287884209572625864997613911543361239606075608383673918762092253682361070620767218829178241698413511381411616849400461282
-0.2553750582124944681582795886349433412309949603738784661598642709680860026410998257323580830779984360452049848964288327633466592178521302430104067376921070747688604229744210040839890521484224260613121844215174889056919961121956662749336408	0
-0.265642981640420693550344195109883963510784360284893937972822057775120297191092140501686429542503876819734159153585133634918460680565204768280953081825876041379083691305849871014983739939358944024705231520409192329120633840192173290556972	0.290406129855072704767644887201924659509612979857071372598447898724581743603405531799312342518966961101078438110797106176858695564026312973883877635356937812989079041877291629161195204296072628823113156132288028455289460958135768306600819
-0.265642981640420693550344195109883963510784360284893937972822057775120297191092140501686429542503876819734159153585133634918460680565204768280953081825876041379083691305849871014983739939358944024705231520409192329120633840192173290556972	-0.290406129855072704767644887201924659509612979857071372598447898724581743603405531799312342518966961101078438110797106176858695564026312973883877635356937812989079041877291629161195204296072628823113156132288028455289460958135768306600819
-0.2923960187836585020146266122944607205581950944881959720785550711304936793616737050386459140577379697619877552500199399138149617550233115613979165873580278087612798750893753218823224753422515726753871148490528972777249968713971504022121827	0
-0.39826640846143780116292528313560175971494011654859687217423158910274516262400988351186411381819635689371963175292559713515211937891348643952401667474609536583440021647835087929977558413988969428035622423400303722784698148190460498637483	0.273116649588658976454077049440906986628480496232450642597205308597329538974634428903682947965253084271458591073636287004342264789256577018616413570843441886846622480612583358095141043568077545477722242931994774169628918442850142221511906
-0.39826640846143780116292528313560175971494011654859687217423158910274516262400988351186411381819635689371963175292559713515211937891348643952401667474609536583440021647835087929977558413988969428035622423400303722784698148190460498637483	-0.273116649588658976454077049440906986628480496232450642597205308597329538974634428903682947965253084271458591073636287004342264789256577018616413570843441886846622480612583358095141043568077545477722242931994774169628918442850142221511906
-0.365859907877457727036638128939711326923730766064123578619919846245940988259331028471779756870497969810278129813152597911635679776747939871477643458631679834915877304646337584594223072485440625532836635639433734982367880007237002937635528	0.164897308854898616262075288620115320360901130575192040461015041707711610939367308690613404178053601105757250720010990459173984351348282355114581592226563501365880112931267958033455355815038704007474701972944243805710287513523428158084295
-0.365859907877457727036638128939711326923730766064123578619919846245940988259331028471779756870497969810278129813152597911635679776747939871477643458631679834915877304646337584594223072485440625532836635639433734982367880007237002937635528	-0.164897308854898616262075288620115320360901130575192040461015041707711610939367308690613404178053601105757250720010990459173984351348282355114581592226563501365880112931267958033455355815038704007474701972944243805710287513523428158084295
-0.469756691846581473767349345198688579118324552747437775058674898770352574614005076947170015095653296994718526642102561571694978853687972189439424098746645129899068317539689450516165830155253644280285967984385086824510615352536821031640912	0.318845861209697895059598253317220686768674472072655932650046441635876415491418182546261809686376500536453983115978780961846091808897275647028526162831106166054807541629878238626830912455259062818255562474727641427768931087615977111243621
-0.469756691846581473767349345198688579118324552747437775058674898770352574614005076947170015095653296994718526642102561571694978853687972189439424098746645129899068317539689450516165830155253644280285967984385086824510615352536821031640912	-0.318845861209697895059598253317220686768674472072655932650046441635876415491418182546261809686376500536453983115978780961846091808897275647028526162831106166054807541629878238626830912455259062818255562474727641427768931087615977111243621
-0.3098691316134770113134197114659375650608603006141355042866520010374913462869382730007089909582662579039997715087327011366195485522866650644361005906690944085777341171921745259443979016991388184436597591926788551382568752296775998931359842	0
-0.3193803053160618037605117531566909491785981081954234439398610506225872948511377210115486570868295001188821679363304406793089077512478201433957527648661050640197748334170775625680155831282192002482693961093858388595386809071338898023291878	0
-0.371126138859389946389748936258885959396398832419043715345679871035545179298476211758132152676792878555503561636124133757449583991852083800922776118275163761473647765668595472915656141505767273731598483101443644779049034214908305989775813	0.053707932802448301332125485610789280188846082339796996537016025780873345893830828560474665962317756842041425779037980974222130737661109545769504570072641388905560167286237861427629069539364124841216842022596327723800323407450550446966518
-0.371126138859389946389748936258885959396398832419043715345679871035545179298476211758132152676792878555503561636124133757449583991852083800922776118275163761473647765668595472915656141505767273731598483101443644779049034214908305989775813	-0.053707932802448301332125485610789280188846082339796996537016025780873345893830828560474665962317756842041425779037980974222130737661109545769504570072641388905560167286237861427629069539364124841216842022596327723800323407450550446966518
-0.324972779046458899917672132400023152335109478703862270507125374081412222291370952858239331465559236527008231826998779851902932821084006259073209275834935412662306647337184337414546573656318031662625300315175690112513237426993579857529262	0
-0.3283817052004253514074924070684839300936438845424779784746234896057544678194256229808648260775279381459884132607692090491695770757227541859709860420311855010044567001197068331356583542669944691629316070256755908216585959435462764704988165	0
-0.3304826665751164147057315715052303078270249934324953754973157595981609315902784355209554679354210140259193648952265777244896787125552323471378614054553406392377845316902770297770255619796442765225008078643894932925957826355568361016769308	0
-0.666627576843838237822129351630959468323705693801264945914434467700857253616409787438288826163296692643256395996127604554360092490892050754559487713608229214282509068049984101008982983161365328134174946554839550328041643974827120027184583	0.09756117466414786352495342629850868240469928134836935264204420733143446951142414834146059929242381902791670704871092790703142813246731145467497072401623280349155075446502919609246139360327103453318869556591675200567614594397545767320269
-0.666627576843838237822129351630959468323705693801264945914434467700857253616409787438288826163296692643256395996127604554360092490892050754559487713608229214282509068049984101008982983161365328134174946554839550328041643974827120027184583	-0.09756117466414786352495342629850868240469928134836935264204420733143446951142414834146059929242381902791670704871092790703142813246731145467497072401623280349155075446502919609246139360327103453318869556591675200567614594397545767320269
-0.3317671571280315725404654293227890713440541417307731607672157913521277662052508217376394937393589954147969325677569946076562821642756958045482814774265350378466035654446041162437528148902349528553732722510535555380130198527668881627914746	0
-5.6687706519620220851814422076847364564402858768264764876488129010097200346542916077897722427955849770732079024622579603758399868634495109209912057724542479477829547993897299689304377042791476857077774298388731512550923148266700336424815	3.4575662788792349661563476807185135105043073647320655984137770047641281361791229994608532998130935384619857647628860150159750296165234729434581066110207536000304490099308246590119380372007512947380937420099183851133957601801337991110075
-5.6687706519620220851814422076847364564402858768264764876488129010097200346542916077897722427955849770732079024622579603758399868634495109209912057724542479477829547993897299689304377042791476857077774298388731512550923148266700336424815	-3.4575662788792349661563476807185135105043073647320655984137770047641281361791229994608532998130935384619857647628860150159750296165234729434581066110207536000304490099308246590119380372007512947380937420099183851133957601801337991110075
-0.3325319845087259415559132570276616241776712873844383819312799265196910378282754250190455136858973179679456628483550933874987563433776917185728208520124994616149891893843129177900139073726992809295907917524183268066388112847171625051415913	0
-0.3329657681383018390218568095358840837594750282419614210702450750638763069680567790161032508895642007909657468965234804920380324852619431284933105748436765421459846178417916026582696350237923363456575774248281206942716259560151394434145356	0
-0.3331925979752844743156028263884292005293240147047657230596863583674614625806663781215648147728463807956302456345428740432389563149282309001677759066828427255764039444984557964794274202695986950999490482636232588640538366489680315999793501	0
-0.3332957924089867580771242015138037573798630959058828186314269728870125909263570323005313800187905498945007725796680588164407671339419758918928806199183784747894658550786015588993627143043009060431245098342530512877308615858833859090946686	0
-3.95670550283892849373613494091443496049750136223546345904972342584515886738394429650695294950009615639746663315308202117488984164506902196778728169884161374087615140008342236870768320309503555287298852651769116612165997605059592223451654	-0.19852814380017825283610962500524174370675261545813125341828515522664894871500210110153891257940034988309202734213642341838281850622775829636214539353758256393896211166071665202529173014870980628651641399587416036798907229799144074236449
-3.95670550283892849373613494091443496049750136223546345904972342584515886738394429650695294950009615639746663315308202117488984164506902196778728169884161374087615140008342236870768320309503555287298852651769116612165997605059592223451654	0.19852814380017825283610962500524174370675261545813125341828515522664894871500210110153891257940034988309202734213642341838281850622775829636214539353758256393896211166071665202529173014870980628651641399587416036798907229799144074236449
-0.727133874128645647298315487399605186770456021968093911313467709355635745541194188740404299426773514744519895638796008381755699175521760399241714650160568514286094203915012708118132910042410258123105830556003952950224768608135111861755361	-0.030681863568744140520134759312144123903561318689535616037547261077610839875064444171677336604860962298190758153592886720256196524305370050246705657743756350653313747281389776099424622195055072375975620346069144446318575176514018179499023
-0.727133874128645647298315487399605186770456021968093911313467709355635745541194188740404299426773514744519895638796008381755699175521760399241714650160568514286094203915012708118132910042410258123105830556003952950224768608135111861755361	0.030681863568744140520134759312144123903561318689535616037547261077610839875064444171677336604860962298190758153592886720256196524305370050246705657743756350653313747281389776099424622195055072375975620346069144446318575176514018179499023
-0.856826364457814644553158306815133926873894620278172902771813706259947064437798588535484141636439078114184335556990759783138872914718484211163001288463037849868710104588343118890820980320802635469086142034050697095658002886912875443083191	-0.065709940003266208046559025946196381320014793737881898544114483378634210667076759570320456563608948110467047855024614376275048683769224311929616162346593691946783673598998696733877303994284020746452812284556396550625791555303531638530825
-0.856826364457814644553158306815133926873894620278172902771813706259947064437798588535484141636439078114184335556990759783138872914718484211163001288463037849868710104588343118890820980320802635469086142034050697095658002886912875443083191	0.065709940003266208046559025946196381320014793737881898544114483378634210667076759570320456563608948110467047855024614376275048683769224311929616162346593691946783673598998696733877303994284020746452812284556396550625791555303531638530825
-0.709787119896743579457090682740248456338552444291898185211988652630789470556440280063323652767604586558953537463229948395857844288547338097487959394351541968935891601305971335814141284856812154329508375313989838127270041568420169069894347	-0.0652903925971621537452047158993380008829510196148565278117127002512725926008495105190431226207615432779547939140456305212576580328973913689637217457874359870435407918423560824003913386654919764394634802945872546463207213518142773764242291
-0.709787119896743579457090682740248456338552444291898185211988652630789470556440280063323652767604586558953537463229948395857844288547338097487959394351541968935891601305971335814141284856812154329508375313989838127270041568420169069894347	0.0652903925971621537452047158993380008829510196148565278117127002512725926008495105190431226207615432779547939140456305212576580328973913689637217457874359870435407918423560824003913386654919764394634802945872546463207213518142773764242291
-0.377268274680173619475289505863559038571998803031404726722971758059576495682257057338001482545844121392936901207563867711257389661792417136324479231484609563429985032199121811263039712510173763571212820853924008991063590375234704116797744	-0.014446337579878606766730787571059379913596763489049897054032194460712608343172987235583358608064302765641693932191903139877563987474668082575869588715203001347243080367724534823109452660762978904706924801636334244211800940134903410363169
-0.377268274680173619475289505863559038571998803031404726722971758059576495682257057338001482545844121392936901207563867711257389661792417136324479231484609563429985032199121811263039712510173763571212820853924008991063590375234704116797744	0.014446337579878606766730787571059379913596763489049897054032194460712608343172987235583358608064302765641693932191903139877563987474668082575869588715203001347243080367724534823109452660762978904706924801636334244211800940134903410363169
-2.89396844011385700394326612419077399208861047911379992176021365657728375659779773742924273070988082562131189105110901057942878792238914987782789694304087414782732878100447701328181755435107619652675161631419564180255371310767331982849066	-1.09607250937669044902409919191566510525587645421944243864191166438981827990632452768983078336563283074913212682683864624947368364775598466668016170677766721758016602800488116699286281299018418081690649367125655481988965702337286090537431
-2.89396844011385700394326612419077399208861047911379992176021365657728375659779773742924273070988082562131189105110901057942878792238914987782789694304087414782732878100447701328181755435107619652675161631419564180255371310767331982849066	1.09607250937669044902409919191566510525587645421944243864191166438981827990632452768983078336563283074913212682683864624947368364775598466668016170677766721758016602800488116699286281299018418081690649367125655481988965702337286090537431
-0.662613600580902811552911752673924165002081322781685928934901193787122840406975301157095696362304369865230351726788055565463316453572110764845825260661960032086796391191959525056557870253062845568707381416074020607016794688361191177358036	-0.1084218272872008814394868683732767825671185144500243707930180223989016970536691877355930871038988801633711246858532653531179331252183488164961712946220858097155328921883499582208375024099587526234061978863685237725271922831146035742404993
-0.662613600580902811552911752673924165002081322781685928934901193787122840406975301157095696362304369865230351726788055565463316453572110764845825260661960032086796391191959525056557870253062845568707381416074020607016794688361191177358036	0.1084218272872008814394868683732767825671185144500243707930180223989016970536691877355930871038988801633711246858532653531179331252183488164961712946220858097155328921883499582208375024099587526234061978863685237725271922831146035742404993
-2.22904317186282353268573236026948271178883138185588495749281619426386300417149534074220640441893449517935143955876426609034536184791224988167077988727518991439065429122555644218001392265029197948597404254277980724417444298709367563487221	-1.41014731050848016642931642067999927146822619504998749795623940914307143384574474370084362386469563966238905045244578712372504664092571979746005140128225647878273767378774715286447481813040848612055735427911615007600286635986882943918811
-2.22904317186282353268573236026948271178883138185588495749281619426386300417149534074220640441893449517935143955876426609034536184791224988167077988727518991439065429122555644218001392265029197948597404254277980724417444298709367563487221	1.41014731050848016642931642067999927146822619504998749795623940914307143384574474370084362386469563966238905045244578712372504664092571979746005140128225647878273767378774715286447481813040848612055735427911615007600286635986882943918811
-1.77963454565684494565552544010782812345999410046298852824520739064652226683347140256176773787196837064011172249752167027582255300262515772608641188431757138789248480598136219981484318657613026761768790340147708536240441366819067246228236	-1.52995884687015550927763135818017992396741841729806054464295859421345774179105402824871073076003580221979302982594805193818808943602167712370596803879293963739273372340581001894234880264738530662559019841027017337131151032531267198690684
-1.77963454565684494565552544010782812345999410046298852824520739064652226683347140256176773787196837064011172249752167027582255300262515772608641188431757138789248480598136219981484318657613026761768790340147708536240441366819067246228236	1.52995884687015550927763135818017992396741841729806054464295859421345774179105402824871073076003580221979302982594805193818808943602167712370596803879293963739273372340581001894234880264738530662559019841027017337131151032531267198690684
-1.4571277975633030200119456727545882566711663570483358897052090320474748965634482358228569711537296359172510343144181000234792238428999257593170489941251829822604883015817027898434722289006009230098011377238559504499588785788561003717992	-1.571391014381601903418382753945810703784105070754990926668604225215473212832333712292994550117581215090264896773104623530075893502705311272389108182770038674135555078827490472969093139437523156944405250058529692743898801990520363845347616
-1.4571277975633030200119456727545882566711663570483358897052090320474748965634482358228569711537296359172510343144181000234792238428999257593170489941251829822604883015817027898434722289006009230098011377238559504499588785788561003717992	1.571391014381601903418382753945810703784105070754990926668604225215473212832333712292994550117581215090264896773104623530075893502705311272389108182770038674135555078827490472969093139437523156944405250058529692743898801990520363845347616
-1.214558544607405123279199823457974785319095249169845007819526301950286835231774200538653444243057666474152037506763323764079659841919816644199950866382979967564493379555903387762501526996110478292870144368633977834396712728781029455593175	-1.57839286397398726996527220736702851489760129429982602161243002760966870436973463585111750908828288200030381394836412825092171138382120507578982130337685082525947990302643701367448369089908551382776680379127532693302199582655656734930362
-1.214558544607405123279199823457974785319095249169845007819526301950286835231774200538653444243057666474152037506763323764079659841919816644199950866382979967564493379555903387762501526996110478292870144368633977834396712728781029455593175	1.57839286397398726996527220736702851489760129429982602161243002760966870436973463585111750908828288200030381394836412825092171138382120507578982130337685082525947990302643701367448369089908551382776680379127532693302199582655656734930362
-0.3193041884634220781226501341390252018772792318853665767944968240120539392953290688815771661555138351860988853418884448788762550268416122402731822192693344758556413006379840668513468529566469162370289542002513678341719700775280597554209692	0
-1.025392076414963259327210434852285931651152781869168061082387217257406016734905844523623893879122050737311351014448684205225876759022881076297343293698814574583729350091083536301966093477500707076684633822999016357111626306085002887917947	-1.56970857773804164903547578229966492548174915504395831934984995540614828875336018176941748186747861051466259786148647707623235254456172362382441826704714352869964044274196096530856519342001232063829107075965112390153798294276382152406332
-1.025392076414963259327210434852285931651152781869168061082387217257406016734905844523623893879122050737311351014448684205225876759022881076297343293698814574583729350091083536301966093477500707076684633822999016357111626306085002887917947	1.56970857773804164903547578229966492548174915504395831934984995540614828875336018176941748186747861051466259786148647707623235254456172362382441826704714352869964044274196096530856519342001232063829107075965112390153798294276382152406332
-0.919809152187752132737603957223954823336402632176756859281216244449138426740111594754243058701595498976815552701681213378856275704754784047588803530524007694530987874051460054507859009423915294663098954450580790560130975754465855809389503	-1.623973296268867963091711967391046276068711889438649755836014450174260813018972826159008551403126188931498125704970241007788551914838934315327940466587019588941880510598680439132667053950609865595657197855448916528634797551768442466685528
-0.919809152187752132737603957223954823336402632176756859281216244449138426740111594754243058701595498976815552701681213378856275704754784047588803530524007694530987874051460054507859009423915294663098954450580790560130975754465855809389503	1.623973296268867963091711967391046276068711889438649755836014450174260813018972826159008551403126188931498125704970241007788551914838934315327940466587019588941880510598680439132667053950609865595657197855448916528634797551768442466685528
-0.922237850393200522720222839864389173939391125555105308068509680895808763482999045904987892391451873334764610199467593703762149609933182012548786878850426032228429056496083665300180850810544593541502580738617813599433204272313189289518774	-1.505808988307051308203540698219619808198985482194616626351784361943224707895031989271517641038019602222366339221634664813373480456066604430834494598059965282084176620907822261773937148470706016769313345762713463834198463094011228848033421
-0.922237850393200522720222839864389173939391125555105308068509680895808763482999045904987892391451873334764610199467593703762149609933182012548786878850426032228429056496083665300180850810544593541502580738617813599433204272313189289518774	1.505808988307051308203540698219619808198985482194616626351784361943224707895031989271517641038019602222366339221634664813373480456066604430834494598059965282084176620907822261773937148470706016769313345762713463834198463094011228848033421
-0.856739849385363863515928005589207267122727715611803980845689824286078831039007061230057383881590538036441375000218665612463239182408279873731347969110536693613300913726043214596244611137608436998210993139498566115699762414381790486537766	-1.756439789303910833641144285296762091858692735918232600319168885206330180163760901800074228129825926573133268947842310980015043176636246862146476448003992747815044216725456249486530301582284101637077627457283952225305787651638899826947997
-0.856739849385363863515928005589207267122727715611803980845689824286078831039007061230057383881590538036441375000218665612463239182408279873731347969110536693613300913726043214596244611137608436998210993139498566115699762414381790486537766	1.756439789303910833641144285296762091858692735918232600319168885206330180163760901800074228129825926573133268947842310980015043176636246862146476448003992747815044216725456249486530301582284101637077627457283952225305787651638899826947997
-0.877205976404202979513820118016595847257561724198358171049587477588884093793438466911550444201453516612053750109695746283536464919516255831499281751790786109006446637490253936505284067348080809105203589204148566764161499273722997927527042	-1.399065893541654608695827935430847290914503357204513608031772415834937740209457640007542221199387982096298492087520839125897754531805149938704043012768745188730595590467614725495061542761409086673826916946963955808978796919496264232406181
-0.877205976404202979513820118016595847257561724198358171049587477588884093793438466911550444201453516612053750109695746283536464919516255831499281751790786109006446637490253936505284067348080809105203589204148566764161499273722997927527042	1.399065893541654608695827935430847290914503357204513608031772415834937740209457640007542221199387982096298492087520839125897754531805149938704043012768745188730595590467614725495061542761409086673826916946963955808978796919496264232406181
-0.7668977529720746178177915315047357845397083129162724111540143866693467890793072510348227744564389506949866473215712912266224001312389451577066405465278859349882135266409863693172929304244578083623780081758582230862520091815018003393373	-1.91800920220425863023001956371736122468323744794657804173411579184869537857915711598494439124854202663497480176215869428654330373368042519957541991252065919432072230156571100284945437811413106671169559109414453602024242363810662117523648
-0.7668977529720746178177915315047357845397083129162724111540143866693467890793072510348227744564389506949866473215712912266224001312389451577066405465278859349882135266409863693172929304244578083623780081758582230862520091815018003393373	1.91800920220425863023001956371736122468323744794657804173411579184869537857915711598494439124854202663497480176215869428654330373368042519957541991252065919432072230156571100284945437811413106671169559109414453602024242363810662117523648
-0.830344231883838058300045416450726680866034669906938949048020870523186106345103039453561935300723156335395861883160815392071767241692925048805339971085925920486752265817627870790187622643417477016532344096473435508709426056178728827184741	-1.291292921811082825674184627899564471703548832611565717782994090888137696142799155416737194212740944706433225864420338856821500059426882084169702687642526396381616805937658440288823921391060461759762874410034457900572601343003275760012413
-0.830344231883838058300045416450726680866034669906938949048020870523186106345103039453561935300723156335395861883160815392071767241692925048805339971085925920486752265817627870790187622643417477016532344096473435508709426056178728827184741	1.291292921811082825674184627899564471703548832611565717782994090888137696142799155416737194212740944706433225864420338856821500059426882084169702687642526396381616805937658440288823921391060461759762874410034457900572601343003275760012413
-0.783075604972648318570654596849256693099602536191229905850912184200811908510670578358697673447929779924330970659022901676881626879535502244425123393795311117425783695124634375459040623008023531607421982839199572745576195826490635125523088	-1.183520336765940169206783281978060750810714430582879128107861749751978507147671833265762642267653205116641265992386415206657783379202317165314572479814925020186347563293736235679152061011445610127118300161015013901704214110013789765812185
-0.783075604972648318570654596849256693099602536191229905850912184200811908510670578358697673447929779924330970659022901676881626879535502244425123393795311117425783695124634375459040623008023531607421982839199572745576195826490635125523088	1.183520336765940169206783281978060750810714430582879128107861749751978507147671833265762642267653205116641265992386415206657783379202317165314572479814925020186347563293736235679152061011445610127118300161015013901704214110013789765812185
-0.735313156733229038919802788261430172020095163514425521060487505609598700323863604215556066920972430705959367022796688984283389330528178712496724440043592767795908644489308886331921304593117504368244478124590492216641418536292468078176519	-1.07575035254142408155837468971421661386430882835875303349165621042988009066462977742055461825465071502455946922940517501159173974919555677292988301945010234150986562574470895674356572035154986955854760981708874642820102679750228135140731
-0.735313156733229038919802788261430172020095163514425521060487505609598700323863604215556066920972430705959367022796688984283389330528178712496724440043592767795908644489308886331921304593117504368244478124590492216641418536292468078176519	1.07575035254142408155837468971421661386430882835875303349165621042988009066462977742055461825465071502455946922940517501159173974919555677292988301945010234150986562574470895674356572035154986955854760981708874642820102679750228135140731
-0.686960624962121639072321199518565638047470475127148622044843474365065023736973802333155053815031306051914099273406183487628258899372277965484673288738929860410096831812983532109637343143238679455719513407381868496984227048017180248813462	-0.96797445940404655416718066782329630126481519197663989593352948922507552078851414899650163539875276748285796450828283380910227673482406569097666815477014817136900852141309042603801187620821790871903064992072079989371540532180386338210022
-0.686960624962121639072321199518565638047470475127148622044843474365065023736973802333155053815031306051914099273406183487628258899372277965484673288738929860410096831812983532109637343143238679455719513407381868496984227048017180248813462	0.96797445940404655416718066782329630126481519197663989593352948922507552078851414899650163539875276748285796450828283380910227673482406569097666815477014817136900852141309042603801187620821790871903064992072079989371540532180386338210022
-0.637890528493828789031484727560023249718535090916075088260710578439796983980653184368812445368230887643208909965529441576131458164398892098125243356144011747225387491914768064924499263185547187334455356165838475685288752975370401608704312	-0.860178825919991857077183082869247031886292464084342867563800659383676205044215898916854311511327906103787607419204174832270557541492000884775259618791327455795774461071686449231039148883318440703470262695344758765903490524250778086048076
-0.637890528493828789031484727560023249718535090916075088260710578439796983980653184368812445368230887643208909965529441576131458164398892098125243356144011747225387491914768064924499263185547187334455356165838475685288752975370401608704312	0.860178825919991857077183082869247031886292464084342867563800659383676205044215898916854311511327906103787607419204174832270557541492000884775259618791327455795774461071686449231039148883318440703470262695344758765903490524250778086048076
-0.587928913980952682001196714022129973609212617590636230818436072496669492024015378793489819849249923768363313710744794150441049202198393337686016709363415711249417119320521810955547763116463981055283238229467629355970226354377081434596559	-0.752340454422146628079443699496202261073900223476518752677607433866649806534675417920201670404611099888306691351201671819578069098923721920626712922513142910269343640253885962222716882813013763189649955073380984473416160103172605416530055
-0.587928913980952682001196714022129973609212617590636230818436072496669492024015378793489819849249923768363313710744794150441049202198393337686016709363415711249417119320521810955547763116463981055283238229467629355970226354377081434596559	0.752340454422146628079443699496202261073900223476518752677607433866649806534675417920201670404611099888306691351201671819578069098923721920626712922513142910269343640253885962222716882813013763189649955073380984473416160103172605416530055
-0.53682945161834101029607521056015055142033154252077553492536473904818690899370070472417641472238592507987084034415890111601033787212080471760655851210047625662031508029217502911656344390245191819304996977188846591798278910610492951865701	-0.644419912134250142932018464653276983856170440832631980009555888682755798673250600667560920514741006590032661399560221655972425067020741679619827116646783045225119317129532510660928362567824074892221934385696270665542752804257006633452255
-0.53682945161834101029607521056015055142033154252077553492536473904818690899370070472417641472238592507987084034415890111601033787212080471760655851210047625662031508029217502911656344390245191819304996977188846591798278910610492951865701	0.644419912134250142932018464653276983856170440832631980009555888682755798673250600667560920514741006590032661399560221655972425067020741679619827116646783045225119317129532510660928362567824074892221934385696270665542752804257006633452255
-0.484226050649747428816379495276102609076820497974787095710262394127933467333171847269454465110841382694871622098661335783057346017653035407974015896896683057196232484443932970049860634001988141543377833068628525848316580426522714961971785	-0.536346723101585831661813587157223376375016656638956854055994579235089633991903468025448069384469191089175567364472837161594624830669757296072848910036417190202000065877188931672560172412691689472323054894578573978736434419938746643860716
-0.484226050649747428816379495276102609076820497974787095710262394127933467333171847269454465110841382694871622098661335783057346017653035407974015896896683057196232484443932970049860634001988141543377833068628525848316580426522714961971785	0.536346723101585831661813587157223376375016656638956854055994579235089633991903468025448069384469191089175567364472837161594624830669757296072848910036417190202000065877188931672560172412691689472323054894578573978736434419938746643860716
-0.429541933568888922476062535145175434424167031419971294278123703255544555711131101910899733197622113868790850447437186162388549693821823874109019682696443144134369864800225079063061833246811940742488141456632603643396250476012663710409789	-0.427988505569837353434673270792153766774741074828102237826364269784684427511299438456579142044409884977256613889315178231627922091291028299656741744244502424918948344239528669116502824017273845571363230094323284905291106626602952978588906
-0.429541933568888922476062535145175434424167031419971294278123703255544555711131101910899733197622113868790850447437186162388549693821823874109019682696443144134369864800225079063061833246811940742488141456632603643396250476012663710409789	0.427988505569837353434673270792153766774741074828102237826364269784684427511299438456579142044409884977256613889315178231627922091291028299656741744244502424918948344239528669116502824017273845571363230094323284905291106626602952978588906
-0.371794600687093152756609352012055061169088412782783757614618109750218988241110706389934775456474207115053806960306594847117432343423814384345434877883075151277035145736463055306734256317780495759470009713561117856136508554279847876936877	-0.319032695627048811757404683916185917363883680195477813810920029157823783965919815832484738004345441984908089345880717174700615995648915061564417488400758239602820597860755841799829005633454828517867057971260413439252549567790363037194401
-0.371794600687093152756609352012055061169088412782783757614618109750218988241110706389934775456474207115053806960306594847117432343423814384345434877883075151277035145736463055306734256317780495759470009713561117856136508554279847876936877	0.319032695627048811757404683916185917363883680195477813810920029157823783965919815832484738004345441984908089345880717174700615995648915061564417488400758239602820597860755841799829005633454828517867057971260413439252549567790363037194401
-0.3086549852808082156501716372845033729190637729132516808363193703999303253204853368591491826109709438144018802540963898241011787275358437399895902021938685207531026287649889829237846200264801481589717010480899588420525659481694368288681292	-0.2087116241606570813455849407285580113119953180237260646234872440333407428300220450601964141777079255585198188149746340800871984612619519720191965493209864864030797903926447629957718266624722158284252368357973777958583886500632627112112935
-0.3086549852808082156501716372845033729190637729132516808363193703999303253204853368591491826109709438144018802540963898241011787275358437399895902021938685207531026287649889829237846200264801481589717010480899588420525659481694368288681292	0.2087116241606570813455849407285580113119953180237260646234872440333407428300220450601964141777079255585198188149746340800871984612619519720191965493209864864030797903926447629957718266624722158284252368357973777958583886500632627112112935
-0.2368512094631542254712467933840178838987793847241953844503411152554816890356800821523080827752446534810437707162804044977106403529792601376791021889640449830852861963157483060460796560297186357832329783834552362609574911771138067695686011	-0.0975917706043161631604553700107999869318620406343312769085938674765563845927785290329369004391829869026364391140486213936123383369512155218272085604981523555360282750647721291680717830322797102540647762522346521224339331077048775015065872
-0.2368512094631542254712467933840178838987793847241953844503411152554816890356800821523080827752446534810437707162804044977106403529792601376791021889640449830852861963157483060460796560297186357832329783834552362609574911771138067695686011	0.0975917706043161631604553700107999869318620406343312769085938674765563845927785290329369004391829869026364391140486213936123383369512155218272085604981523555360282750647721291680717830322797102540647762522346521224339331077048775015065872
0	0
0	0

==> plotdata/zerosPadConformalBetaMappedBack400.txt <==
-0.046824885778054	0
0.0659220912866945	0.196500404092688
0.0659220912866945	-0.196500404092688
-0.157619244555526	0
-0.225786444882042	0
-0.0218026092447329	0.586810808645468
-0.0218026092447329	-0.586810808645468
-0.248980468719936	0
-0.267285383026159	0
-0.281029453544014	0
-0.358067278973785	0.583739941448245
-0.358067278973785	-0.583739941448245
-0.291479988747601	0
-0.400289502092563	0.28303726066413
-0.400289502092563	-0.28303726066413
-0.444690033037428	0.396224370800546
-0.444690033037428	-0.396224370800546
-0.36585010935259	0.164897904498855
-0.36585010935259	-0.164897904498855
-0.48195502573674	0.494575538275561
-0.48195502573674	-0.494575538275561
-0.299576686698366	0
-0.305953273392785	0
-0.574701940976228	0.524411617873135
-0.574701940976228	-0.524411617873135
-0.428766459582827	0.175745129382129
-0.428766459582827	-0.175745129382129
-0.311041656806768	0
-0.315144122181199	0
-0.318478067093096	0
8.51839795594956	0
-0.321203736574867	0
-0.371126138859231	0.0537079328023843
-0.371126138859231	-0.0537079328023843
-0.323441825702489	0
-0.325284964950298	0
-0.326805418436841	0
-0.328060372851933	0
-0.329095652950056	0
-0.329948384385579	0
-0.330648936674787	0
-0.331222363984109	0
-0.666600276565082	0.100421410494285
-0.666600276565082	-0.100421410494285
-0.331689489237198	0
-0.802214639334363	0.120606159120795
-0.802214639334363	-0.120606159120795
-0.332067730683095	0
-0.332371739683879	0
-0.693108106087834	0.0781190831677551
-0.693108106087834	-0.0781190831677551
-0.754981234724888	0.0859376224194397
-0.754981234724888	-0.0859376224194397
-0.332613898178119	0
-9.2669329973195	5.34011979431123
-9.2669329973195	-5.34011979431123
-0.332804710472579	0
-0.713497594166018	0.0564978422255636
-0.713497594166018	-0.0564978422255636
-0.332953114479306	0
-0.723991966468733	0.0506571312242502
-0.723991966468733	-0.0506571312242502
-0.333066730832051	0
-0.333152063568262	0
-0.697697933739688	0.0314010014871606
-0.697697933739688	-0.0314010014871606
-1.43756185682976	0.108533880497493
-1.43756185682976	-0.108533880497493
-0.333214662646749	0
-0.33325925608282	0
-0.687423310555544	0.0206447735919982
-0.687423310555544	-0.0206447735919982
-0.33328985764881	0
-0.679740437552387	0.0129108266594739
-0.679740437552387	-0.0129108266594739
-0.333309854721957	0
-0.33332207984044	0
-0.733229745536462	0.00917227753422885
-0.733229745536462	-0.00917227753422885
-0.673814531993525	0.00703905158595754
-0.673814531993525	-0.00703905158595754
-7.2920160555524	0.267014779155597
-7.2920160555524	-0.267014779155597
-0.333328868804998	0
-0.333332108121939	0
-1.14170475449151	-0.0564977442165985
-1.14170475449151	0.0564977442165985
-0.728832239874606	-0.0272507898091179
-0.728832239874606	0.0272507898091179
-5.7482091001141	-1.3608293612304
-5.7482091001141	1.3608293612304
-1.04758154160038	-0.095736547103126
-1.04758154160038	0.095736547103126
-0.709786385293581	-0.065298208507696
-0.709786385293581	0.065298208507696
-1.00918292349894	-0.131835731481598
-1.00918292349894	0.131835731481598
-2.90294777183211	-76.2634986928536
-2.90294777183211	76.2634986928536
-0.377268274680174	-0.0144463375798786
-0.377268274680174	0.0144463375798786
-4.67624346511782	-2.06174667233668
-4.67624346511782	2.06174667233668
-1.20004051876845	-0.230283764132196
-1.20004051876845	0.230283764132196
-0.933540427007745	-0.172846869375193
-0.933540427007745	0.172846869375193
-3.90007507392766	-2.40151527724122
-3.90007507392766	2.40151527724122
-0.662613600578279	-0.108421827289004
-0.662613600578279	0.108421827289004
-3.3143643492517	-2.57278447735723
-3.3143643492517	2.57278447735723
-2.85741540462821	-2.65689211645043
-2.85741540462821	2.65689211645043
-2.49125302746479	-2.69306671352768
-2.49125302746479	2.69306671352768
-2.19127675168631	-2.70200143089863
-2.19127675168631	2.70200143089863
-1.94082416704098	-2.6953119847562
-1.94082416704098	2.6953119847562
-1.72817709932789	-2.67979274696775
-1.72817709932789	2.67979274696775
-1.54481918508171	-2.65948314102558
-1.54481918508171	2.65948314102558
-1.39636668104851	-2.66019588789194
-1.39636668104851	2.66019588789194
-1.37846129458304	-2.58597867267347
-1.37846129458304	2.58597867267347
-1.33341641249093	-2.77480141000373
-1.33341641249093	2.77480141000373
-1.26314909102756	-2.91091385599542
-1.26314909102756	2.91091385599542
-1.33147226111083	-2.47762003234181
-1.33147226111083	2.47762003234181
-1.17730103679315	-3.06458815933232
-1.17730103679315	3.06458815933232
-1.28685666909122	-2.36969118241326
-1.28685666909122	2.36969118241326
-1.06335764842178	-3.25178229920147
-1.06335764842178	3.25178229920147
-1.24208754135174	-2.2617894953767
-1.24208754135174	2.2617894953767
-1.19717415365548	-2.15390087517378
-1.19717415365548	2.15390087517378
-1.15210229613974	-2.04602593013637
-1.15210229613974	2.04602593013637
-1.10685554135749	-1.93816502706796
-1.10685554135749	1.93816502706796
-1.06141476374977	-1.83031843609729
-1.06141476374977	1.83031843609729
-1.01575751363333	-1.72248627414911
-1.01575751363333	1.72248627414911
-0.969857199716087	-1.61466842166246
-0.969857199716087	1.61466842166246
-0.923682003752134	-1.50686439805231
-0.923682003752134	1.50686439805231
-0.877193414495455	-1.39907317297265
-0.877193414495455	1.39907317297265
-0.830344208341149	-1.29129287548631
-0.830344208341149	1.29129287548631
-0.783075605021201	-1.18352033670062
-0.783075605021201	1.18352033670062
-0.735313156733273	-1.0757503525414
-0.735313156733273	1.0757503525414
-0.686960624962122	-0.967974459404047
-0.686960624962122	0.967974459404047
-0.637890528493829	-0.860178825919992
-0.637890528493829	0.860178825919992
-0.587928913980953	-0.752340454422147
-0.587928913980953	0.752340454422147
-0.536829451618341	-0.64441991213425
-0.536829451618341	0.64441991213425
-0.484226050649747	-0.536346723101586
-0.484226050649747	0.536346723101586
-0.429541933568889	-0.427988505569837
-0.429541933568889	0.427988505569837
-0.371794600687093	-0.319032695627049
-0.371794600687093	0.319032695627049
-0.308654985280808	-0.208711624160657
-0.308654985280808	0.208711624160657
-0.236851209463154	-0.0975917706043162
-0.236851209463154	0.0975917706043162
0	0
0	0
